Intrinsically-Motivated Reinforcement Learning: A Brief Introduction

Reinforcement learning (RL) is one of the three basic paradigms of machine learning. It has demonstrated impressive performance in many complex tasks like Go and StarCraft, which is increasingly involved in smart manufacturing and autonomous driving. However, RL consistently suffers from the exploration-exploitation dilemma. In this paper, we investigated the problem of improving exploration in RL and introduced the intrinsically-motivated RL. In sharp contrast to the classic exploration strategies, intrinsically-motivated RL utilizes the intrinsic learning motivation to provide sustainable exploration incentives. We carefully classified the existing intrinsic reward methods and analyzed their practical drawbacks. Moreover, we proposed a new intrinsic reward method via R\'enyi state entropy maximization, which overcomes the drawbacks of the preceding methods and provides powerful exploration incentives. Finally, extensive simulation demonstrated that the proposed module achieve superior performance with higher efficiency and robustness.

==> figures/ba-r4-007.traj-odoerrORB-SLAMtrj.dat <==
8.487519999999999953e+00 4.915729999999999933e+00
8.339005087259193871e+00 4.869373290701555668e+00
8.197266280574828201e+00 4.858886748981505299e+00
8.092255315420603168e+00 4.860247412854388216e+00
7.997455102748988409e+00 4.861149633095322997e+00
7.878731316402918239e+00 4.869484130625299834e+00
7.806763239729757942e+00 4.877402355445928706e+00
7.791504246574320725e+00 4.885926180772185212e+00
7.603943877676198504e+00 4.900961816813945049e+00
7.463766340240217012e+00 4.942628603109432639e+00
7.443149554317581185e+00 4.945568975925239030e+00
7.397792582856504318e+00 4.950119729016441816e+00
7.143474172160986235e+00 4.922380380248942977e+00
7.062196337590135542e+00 4.922985675432771657e+00
7.010398659064302151e+00 4.893690935660652386e+00
6.854557462329447404e+00 4.896040581226173138e+00
6.416153188497450088e+00 4.834264843153174951e+00
5.922167914210611173e+00 4.841126184801156640e+00
5.786004870675363954e+00 4.838476068597720392e+00
5.655957780410970415e+00 4.860329719271250681e+00
5.203332717843430544e+00 4.934594240938401377e+00
5.024143660908851672e+00 4.945299910773321983e+00
4.859391642693743130e+00 4.944134732271631805e+00
4.655297822242607353e+00 4.945012615166384684e+00
4.483369964475262925e+00 4.942284130889757598e+00
4.325367011084128244e+00 4.959407114543135542e+00
3.731066673861751060e+00 4.969362779795015506e+00
3.641320503223966831e+00 5.001633389439462896e+00
3.483560273203200275e+00 4.990801362582724998e+00
3.416358874962786896e+00 5.019332447032363476e+00
3.353244377408063137e+00 5.052439807303702679e+00
2.846577653511520811e+00 5.066279504290578828e+00
2.818221564244409727e+00 5.061128576779218236e+00
2.735063459147686338e+00 5.063196177760810990e+00
1.663482236474233211e+00 5.128703239874289110e+00
1.630595098666705711e+00 5.125815947719596366e+00
1.602427786344309490e+00 5.129663052095307485e+00
1.197635020591751420e+00 5.086590887406198469e+00
1.187223969604850105e+00 5.084249432183690409e+00
1.168627421906949237e+00 5.077336449760547765e+00
1.157740215173348686e+00 5.064130422562508116e+00
1.072855679056389899e+00 5.046002881939243068e+00
7.076861546132450220e-01 5.023014388802550023e+00
5.340072440675239784e-01 4.985391763524370745e+00
4.515269611530466354e-01 4.950859987068882972e+00
3.371768020892040862e-01 4.902613890556468235e+00
2.317892187495926848e-01 4.832822311662801518e+00
-6.971326649123693597e-02 4.699415898899819588e+00
3.227407598019726986e-01 4.519603075384417856e+00
2.260814393874879813e-01 4.495543380280067502e+00
-7.886606299755657967e-02 4.512243903124195654e+00
-1.410064619620097770e-01 4.425852673597276521e+00
-1.161556463853557902e-01 4.322448895475631048e+00
-3.683764654086953416e-01 4.199737483284715189e+00
-2.887664302670090999e-01 4.142050809769492581e+00
-5.764706753430637320e-01 3.868085678061619959e+00
-5.040625889520251590e-01 3.867866994342969544e+00
-5.943866609000706402e-01 3.682675922286614778e+00
-4.010420281727510861e-01 3.736827271781849369e+00
-4.484315995712458980e-01 3.615222548464382069e+00
-4.401916010860241202e-01 3.531342268586834532e+00
-2.036137532823940888e-01 3.362787674656748216e+00
-4.463508524237367880e-01 3.324364885884626197e+00
-6.048332973406231883e-01 3.005781597763251600e+00
-4.292707690347214999e-01 3.105160140150360792e+00
-2.850220088365713056e-01 3.067570588946900934e+00
-4.087674608680317845e-01 2.905548798285191303e+00
-3.984665220637525485e-01 2.828013938154186668e+00
-3.935872840663505734e-01 2.721815978802468727e+00
-3.774289970623995183e-01 2.597246576074977220e+00
-3.451096420638041229e-01 2.486404024175465466e+00
-3.542070975753358608e-01 2.377506633529751223e+00
-3.096530271305164006e-01 2.284082549436037723e+00
-2.774417991085992852e-01 2.195590802756229198e+00
-2.891932014521844119e-01 2.021843275917118543e+00
-2.365608163418910503e-01 1.889709989902662590e+00
-2.445392281882377561e-01 1.772932143588664911e+00
-1.773464152778305991e-01 1.623735417312945239e+00
-1.096126898450038439e-01 1.487187411244974555e+00
-8.334440630251083171e-02 1.358772304978990153e+00
-4.893550404684901545e-02 1.227888573938443084e+00
-2.706207120090039012e-02 1.096787020348759079e+00
1.095974304584160577e-02 9.516745001408216664e-01
1.678060354536719256e-01 7.861333107658938779e-01
2.452989119885314595e-01 7.265275692586483647e-01
3.348833400768280733e-01 6.353202355029671233e-01
5.993013604058833321e-01 4.380790857846332265e-01
6.285444541021469878e-01 4.133771851579458589e-01
6.564859038311388062e-01 3.942686223217879427e-01
8.246319924194803752e-01 3.009264222811025569e-01
8.443492685809187437e-01 2.891455252838377454e-01
1.118287054960823257e+00 1.718681423967373112e-01
1.190656568656450975e+00 1.454022312162560338e-01
1.417176231772989903e+00 8.089019102925340543e-02
1.853643609370294154e+00 4.854674727243582510e-02
1.906056777787270118e+00 5.422287842339301028e-02
1.980768404104555902e+00 4.087913505521374030e-02
2.291823958364732849e+00 1.171170631738495949e-01
2.431787629250689697e+00 1.341482677683807079e-01
2.555926450076625667e+00 1.335294692671177563e-01
3.010118341652558982e+00 1.736542028697995177e-01
3.211880162764241486e+00 2.051006837619652190e-01
3.471662533790828231e+00 2.759021258496068274e-01
3.541936164731930958e+00 2.928525271800226371e-01
4.304667554106049288e+00 4.340464678860144199e-01
4.716075988128177521e+00 4.421524916017952056e-01
4.850804889155229560e+00 4.367581996884100648e-01
5.211968515496732124e+00 4.196949542447527826e-01
5.428753776470447434e+00 4.111356738885124096e-01
6.262843419759470898e+00 4.530714859116160564e-01
6.542019236654523340e+00 4.947440121996433127e-01
6.687424654184498607e+00 5.016185281607322688e-01
8.008302084778422980e+00 5.377799068867252785e-01
8.219134455415005647e+00 5.376262749054867562e-01
8.319317679498212215e+00 5.327402534566417769e-01
8.389401195747508311e+00 5.301451588085283051e-01
8.684194981012904435e+00 5.303922394944929897e-01
8.802126998400307656e+00 5.237292021461690261e-01
8.890802590587579601e+00 5.240795636221355913e-01
9.029398895359030064e+00 5.161775712668622562e-01
9.141828725404854694e+00 5.163011222077966700e-01
9.285869734647883789e+00 5.143379473338208774e-01
9.433934529326609919e+00 4.945275569783106895e-01
9.596603203800617266e+00 4.935843171180976929e-01
9.787846299525703841e+00 4.979978770358966522e-01
9.961203366926330460e+00 5.004352248685872695e-01
1.015815657553245543e+01 5.013128743213801641e-01
1.038399694729105249e+01 5.075814927636475016e-01
1.052317863217408700e+01 5.391953463026711857e-01
1.065100260518270936e+01 5.997000316424446753e-01
1.072578653977415719e+01 6.386988973367851985e-01
1.084693373112973980e+01 7.135225195822204602e-01
1.095607509396018564e+01 8.068552630371513823e-01
1.107034155997416391e+01 9.007203742607789998e-01
1.120366186900295524e+01 1.027643858917239861e+00
1.133084573066447831e+01 1.193698704880217898e+00
1.140446609110344056e+01 1.316423970365514284e+00
1.147176014424813850e+01 1.450137806296394105e+00
1.155946604406556766e+01 1.650861017474384518e+00
1.159637501034408125e+01 1.784270828933008035e+00
1.163283647654131059e+01 1.950514694781056768e+00
1.165747125134389250e+01 2.092946546861124357e+00
1.167762444677660838e+01 2.231521066371280337e+00
1.168852567445462221e+01 2.422811089625333647e+00
1.169661893184419910e+01 2.560617224885779919e+00
1.169208708363060900e+01 2.737595434004187034e+00
1.168055818997408757e+01 2.927070190698512597e+00
1.166025807404063919e+01 3.063603940895895050e+00
1.160696093869650980e+01 3.342571989880126271e+00
1.154609590613067915e+01 3.495619108379299345e+00
1.149490930563977642e+01 3.628853298235537483e+00
1.141447298615348771e+01 3.799441982684843566e+00
1.130264805976769082e+01 3.979353590689761244e+00
1.118697043707087069e+01 4.160623621911003767e+00
1.106613945891886708e+01 4.296510988867350278e+00
1.094798266139587106e+01 4.444399084111320342e+00
1.080986880578927511e+01 4.605270870473600731e+00
1.065151285839027651e+01 4.765292830794694900e+00
1.049353509728874378e+01 4.902814166833408649e+00
1.031138178907924718e+01 5.035996054179450176e+00
1.015566185792412668e+01 5.139953877275985406e+00
1.000177927406176615e+01 5.217135792455874110e+00
9.878372981878383641e+00 5.293221363712588001e+00
9.691820520186769983e+00 5.374338991092431961e+00
9.658938275390788419e+00 5.364085448610936169e+00
9.341615387382674385e+00 5.332852756025514118e+00
9.262447414062558337e+00 5.313240647603778122e+00
8.950630857590191169e+00 5.297137363671741817e+00
8.841614326988683104e+00 5.317858645734957257e+00
8.747775954392844611e+00 5.316456799068706829e+00
8.640533275664184387e+00 5.310464171102581510e+00
8.535837388027305295e+00 5.301889882415954602e+00
8.458692156949521035e+00 5.286993025354948195e+00
8.328826745065986970e+00 5.275048290792937244e+00
8.199093199294043899e+00 5.262098854272212023e+00
8.075051497707972814e+00 5.260435272572988374e+00
7.664288994236937214e+00 4.929731198558645389e+00
7.544399242515798854e+00 4.924795202433120522e+00
7.499893197610369100e+00 4.920818196281647516e+00
7.259815954488562539e+00 4.943737189672840593e+00
7.161099258993584016e+00 4.925555087613951777e+00
7.098101784331033670e+00 4.932762561323804640e+00
7.037761234608813865e+00 4.926208712690542946e+00
6.834737369026975706e+00 4.827857374757518194e+00
6.723527618708052600e+00 4.774057433346170498e+00
6.652490025651827565e+00 4.767213062749429575e+00
6.511655714318481891e+00 4.729796853825319225e+00
6.329665657028119341e+00 4.725769588714531011e+00
5.039323356193967207e+00 4.817713769990909611e+00
4.749941123265181808e+00 4.841986778203521524e+00
4.513224483661586461e+00 4.854196218552697673e+00
3.734635182093242189e+00 4.823551513594184215e+00
3.334316981034463279e+00 4.790537032507843129e+00
3.302157484604263171e+00 4.798166742357175885e+00
3.239264045334426356e+00 4.795750265416785396e+00
2.058058717590977693e+00 4.801161637475026112e+00
2.038842727639661678e+00 4.803531629026054794e+00
2.020001671005431376e+00 4.810215048922255932e+00
1.419447087880578717e+00 4.823445235875325032e+00
1.331997555126116728e+00 4.796897445037722640e+00
1.252954661167948958e+00 4.749878535392157985e+00
1.285525212531536399e+00 4.784604359050715239e+00
7.155359434125621032e-01 4.799903502391740240e+00
5.965504519953291895e-01 4.794804448156923193e+00
6.129383243783859125e-01 4.709683781694402605e+00
4.084740560847512914e-01 4.749652778084411331e+00
3.056318551454005328e-01 4.723318187260059808e+00
2.082628854350441483e-01 4.687182579837500640e+00
1.130235541302299640e-01 4.639346434275261721e+00
-5.255147467922142816e-03 4.558315522319185575e+00
-6.154892486663812029e-02 4.490909544014257904e+00
-1.635177686663391861e-01 4.425218010426839932e+00
-2.334232699776584985e-01 4.349739209515489868e+00
-1.727166531681414152e-01 4.249617395355072880e+00
-4.277418983223688076e-01 4.112431980897915729e+00
-4.655886894345548921e-01 4.012443750338602122e+00
-5.142358664396197154e-01 3.954461830445596071e+00
-5.570431488186968760e-01 3.797733332936469974e+00
-5.909965172610609496e-01 3.785058069350845322e+00
-5.816237095334526597e-01 3.627541576851799565e+00
-6.175364152819911023e-01 3.528503770522833261e+00
-6.467737606848349419e-01 3.424489595029804434e+00
-6.373656076197458109e-01 3.324445237868445258e+00
-6.574405004137570119e-01 3.234211864492527511e+00
-6.468988067307672729e-01 3.126712247620443641e+00
-6.419386034120015960e-01 3.028545759933138903e+00
-6.259686958087622433e-01 2.911630275454888839e+00
-6.448051365801474866e-01 2.822729846313732693e+00
-6.026236549593704250e-01 2.740413617611493269e+00
-5.956576293881007400e-01 2.644080679938047407e+00
-5.616148604908630659e-01 2.549886533463954219e+00
-5.696375231604888789e-01 2.445020567215624219e+00
-5.112989775436380668e-01 2.344454360920724678e+00
-4.536255240352384255e-01 2.216673456549853150e+00
-4.369058005388342103e-01 2.129899237227644182e+00
-3.775513786834781005e-01 2.041819240904482413e+00
-3.244736262360747858e-01 1.954488115187349218e+00
-3.024148397374374353e-01 1.880494434430361350e+00
-2.639837979749718455e-01 1.788522959275334889e+00
-2.268110294235157198e-01 1.711537854236315548e+00
-1.462546850856906444e-01 1.628911433282363763e+00
-9.270902635304265060e-02 1.539636618011769764e+00
-2.890354262862638440e-02 1.442384948447811510e+00
3.876295725441195744e-02 1.321787727235882004e+00
1.189584672734708831e-01 1.223330578877085850e+00
1.717189272038322223e-01 1.159381555685230047e+00
4.111650215063273328e-01 8.847703167393706769e-01
4.637994481557889404e-01 8.417319804901494118e-01
5.263295891441430729e-01 7.763829789082892230e-01
5.826935235539786317e-01 7.308404260874195035e-01
6.210860710966499276e-01 7.037901538113610078e-01
8.002405132265112409e-01 5.917688257589216461e-01
9.222689774896116743e-01 5.197971126748961446e-01
9.427424807652787786e-01 5.070301975347120127e-01
1.005424258684463945e+00 4.797992312898377576e-01
1.041342580152662789e+00 4.628177085939496616e-01
1.492984624626427781e+00 3.465631525321232198e-01
1.502351478509182048e+00 3.272157897408633498e-01
1.620336419934696126e+00 2.992923253472626888e-01
1.748670706669876340e+00 2.088073282086888860e-01
1.839718900854937500e+00 1.977263717614605454e-01
1.942624418494828253e+00 1.256727937577934440e-01
2.068139011498061119e+00 1.142278668858361934e-01
2.316299085552879777e+00 1.331952627997188832e-01
2.361713880889493300e+00 1.257581880905554450e-01
2.383995883305266794e+00 1.414826995447829305e-01
3.172764829929451302e+00 1.900706356923292373e-01
3.448474015931447756e+00 2.364991531576597361e-01
5.594596803898562065e+00 3.996806837281355884e-01
7.453349801023759547e+00 5.169885033260761542e-01
7.544956487673747603e+00 5.169791271306758418e-01
7.693908955897200030e+00 5.217798385437927289e-01
8.027238157330883084e+00 5.313026440690118424e-01
8.183813246045595236e+00 5.366032211617212111e-01
8.371893234199554001e+00 5.514318474074835219e-01
8.552818647469019098e+00 5.524166639837503334e-01
8.775723523932672521e+00 5.683287107422502205e-01
9.012613700464655153e+00 5.690230634337148929e-01
9.233467936524968778e+00 5.828636207905074640e-01
9.514781523637823923e+00 5.742719540037369841e-01
9.771320604634365026e+00 5.727774028989824906e-01
1.006680819470158816e+01 5.562507632010711411e-01
1.038511431360804416e+01 5.459708300071343112e-01
1.070775873341430895e+01 5.468639140355807671e-01
1.102747829690200732e+01 6.178077079736694621e-01
1.133712513484341855e+01 7.917127481749139939e-01
1.155067310751182497e+01 9.844692908301563294e-01
1.172898674358125959e+01 1.203616968925904640e+00
1.186315256433236520e+01 1.463200130641894692e+00
1.194875209310218267e+01 1.723439890668540642e+00
1.202194321241442765e+01 2.076609461421486724e+00
1.202582419419860216e+01 2.368441998665751669e+00
1.196821656917824583e+01 2.649194942644610418e+00
1.186072476094220107e+01 2.961662104232461346e+00
1.171951456530184110e+01 3.236234973072487531e+00
1.158713229328866490e+01 3.505144460442642274e+00
1.149272750292326073e+01 3.810819948266382262e+00
1.133308102342358659e+01 4.089228958380940249e+00
1.109564343778218110e+01 4.360673996150534748e+00
1.079477174134071049e+01 4.628079352979221461e+00
1.055982477140514675e+01 4.784249927348073861e+00
1.032916433226043296e+01 4.917086697818072949e+00
1.011484620216021391e+01 5.019919474650859748e+00
9.878797860519743068e+00 5.083837468984969021e+00
9.742860637844069416e+00 5.129985730657462106e+00
9.598465708552247122e+00 5.127171535314180240e+00
9.444871372354912253e+00 5.132095077383766579e+00
9.401170316436193275e+00 5.121603583413111060e+00
9.255118628667570846e+00 5.152842858521969660e+00
9.170181186691774400e+00 5.180355614682366827e+00
8.988825510985639866e+00 5.166993266720581346e+00
8.839087138043247194e+00 5.099098161412493724e+00
8.750411735579257666e+00 5.034346638684533914e+00
8.644614088981292355e+00 5.044538374692755234e+00
8.685734874423893359e+00 5.003802641109506233e+00
8.609668648559939186e+00 5.048049337259816305e+00
8.457057146857268393e+00 5.119328456363040125e+00
8.275441682717378455e+00 5.032344774130790732e+00
8.134975886184786731e+00 4.972170281299840511e+00
8.014661282860240377e+00 4.937046722817918010e+00
7.949051811212178187e+00 4.914247462802501687e+00
7.804452055548774858e+00 4.829236234307177966e+00
7.776631367491332547e+00 4.824036083368409500e+00
7.545537561243530256e+00 4.837868360568433168e+00
7.395976050354774678e+00 4.852596810635394498e+00
7.329103187390360929e+00 4.857303347816436023e+00
7.244945978718968504e+00 4.861744234932952935e+00
7.191640985691922339e+00 4.850829568186465934e+00
6.965299742784925918e+00 4.864980776923942152e+00
6.914111253718486338e+00 4.874416049043149179e+00
6.775784729420843533e+00 4.870174289285690961e+00
6.706751003945732315e+00 4.859308989957650482e+00
6.645425385047794009e+00 4.850283610757998964e+00
6.351184231341370889e+00 4.781738433370595232e+00
5.996396657083003845e+00 4.739562139192444512e+00
5.498955254832237571e+00 4.719304239960209202e+00
5.095076810970536663e+00 4.742252201157374003e+00
4.802705700574053438e+00 4.765711698049702960e+00
4.487687174661426859e+00 4.803514381702044034e+00
3.915428641594335346e+00 4.881046241753196568e+00
3.718596965130627652e+00 4.914611106603971713e+00
3.598593849948961143e+00 4.909305508143605223e+00
3.391004706410742919e+00 4.948386411136269203e+00
3.336101179212681789e+00 4.874402407472194554e+00
3.225189041962222447e+00 4.894751889012947110e+00
3.139590772884568448e+00 4.892516610714439551e+00
3.037704573074844205e+00 4.888139165893490734e+00
2.951672747739871649e+00 4.876556318512739630e+00
2.403869222925473892e+00 4.879083658207615137e+00
2.290751530084981002e+00 4.863489433172047960e+00
2.210698497262401307e+00 4.867837532258936228e+00
1.680792212963840848e+00 4.904328891441867455e+00
1.721598782681232453e+00 4.887446197349812671e+00
1.629727885889163286e+00 4.896486435414717064e+00
1.588624891152906393e+00 4.889542594033000178e+00
1.567591428196937198e+00 4.903508384979082813e+00
1.571385389116321640e+00 4.898411076262172870e+00
1.151461240867625690e+00 4.918178904374006066e+00
1.125501304353886622e+00 4.903999343542185585e+00
1.092225173149097728e+00 4.869518534174665625e+00
9.510835782680733264e-01 4.850936836090035342e+00
8.689023839036618124e-01 4.780854549637518325e+00
7.339934911469490064e-01 4.715552170938092758e+00
6.295232263420157404e-01 4.628914265765290637e+00
4.819577814783215230e-01 4.582320215281021625e+00
5.961065206442545117e-01 4.504093242286010934e+00
2.847183781900530231e-01 4.345742763921772500e+00
3.066146267061422015e-01 4.240493917753706654e+00
6.151323057216359462e-03 4.151972212048532285e+00
5.330988972955674060e-02 4.100515239995766947e+00
-2.273654889851259298e-01 3.918610313970471992e+00
-6.530301544625581600e-02 3.923301538925597853e+00
-1.247556914819488161e-01 3.835593608735786919e+00
-1.727864821022430941e-01 3.744602996303258546e+00
-2.209473331818062325e-01 3.660000500401495938e+00
-2.627027981422452307e-01 3.554548438125024301e+00
-3.050614862253514525e-01 3.463979046568497644e+00
-3.364384828716447395e-01 3.362624507478352065e+00
-4.128322813958930082e-01 3.285274057213329879e+00
-4.432563131603765028e-01 3.189302430085200424e+00
-4.673773809541525992e-01 3.075123142588244374e+00
-5.291718939383390774e-01 3.038639188563954985e+00
-5.888072056628715911e-01 2.883444513050759106e+00
-5.279026711643073355e-01 2.768702429880989691e+00
-5.614161757863385116e-01 2.619508959736813303e+00
-5.751015439519032713e-01 2.566182344321977116e+00
-5.299426166394568538e-01 2.433968443997866604e+00
-5.373545961498766843e-01 2.335245517787604808e+00
-5.394164799638929697e-01 2.217991414770931868e+00
-5.358952662343290374e-01 2.067884710097096068e+00
-5.211807026820751698e-01 1.986435248601846171e+00
-4.821738983300547510e-01 1.883464795655753754e+00
-4.650432997265724899e-01 1.795983232967106158e+00
-3.918431332937234446e-01 1.533109356235384357e+00
-3.805512697455269433e-01 1.386766454250836889e+00
-3.672808271151261628e-01 1.299466791221978834e+00
-3.318607110499051660e-01 1.175116621930778926e+00
-3.378848414659278432e-01 1.160075111029913897e+00
-1.973913584567053570e-01 9.014247309842117195e-01
-1.237259469143500573e-01 8.370091595205312318e-01
-4.299180339231498116e-02 7.889053004494535060e-01
-8.578114304418705052e-04 6.768797966916608733e-01
1.098005290948058238e-01 5.786805617323989015e-01
1.613121486727432108e-01 5.277155969269733404e-01
2.744157049773657264e-01 4.229603196702146350e-01
3.056313355935162956e-01 3.946015287601403743e-01
3.382799038180683282e-01 3.819677509407074512e-01
4.260271357233550438e-01 3.108595594937459961e-01
6.302745513227100416e-01 1.693129046675658222e-01
6.713901149799885726e-01 1.461795338299061719e-01
8.309929361197536668e-01 6.493198612290870808e-02
1.327331358060447108e+00 -1.228979449913576855e-01
1.440369970872376948e+00 -1.282136463510059887e-01
1.575751563292219437e+00 -1.388278815791481879e-01
1.712439426785186791e+00 -1.628671306153637588e-01
1.782174940345032210e+00 -3.006116274636251307e-01
1.892573861367440324e+00 -1.275876695763408786e-01
2.235145032137849874e+00 -7.935825728535474133e-02
2.323168995756180077e+00 -7.562041485044301847e-02
2.494800812554197389e+00 -3.673134810611372592e-02
2.683763626647051925e+00 -2.573584988285983893e-02
3.100166353459156365e+00 6.840869582100912727e-02
3.165551257726160639e+00 9.742323769693485291e-02
3.284174494641147302e+00 1.485647488758804757e-01
3.410427093516886110e+00 1.983872103883959348e-01
3.467370593248321864e+00 2.204546345100652505e-01
3.514650222944202262e+00 2.671592854860418975e-01
3.806715427842780830e+00 3.721444234424589048e-01
3.929088037321899929e+00 3.748681266555258795e-01
4.027095540779588312e+00 3.830576323793002391e-01
4.139114124197734945e+00 3.764136335963094160e-01
4.289530209200293598e+00 3.878728755911652337e-01
4.425854708868195431e+00 3.937543293982016523e-01
4.699970848545594215e+00 4.259955636532367640e-01
5.116347349655450572e+00 4.758387656948416256e-01
5.473679852178193528e+00 4.791226515634316452e-01
5.706535270499820456e+00 4.633970772274633165e-01
6.032187646890621480e+00 4.570174049687930062e-01
6.315820413253381282e+00 4.606145310972005746e-01
6.476481560721635944e+00 4.646969234485323064e-01
6.717504831499434559e+00 4.730045152198945058e-01
6.906053890927577044e+00 4.953599235725059668e-01
7.534704075264748724e+00 5.690516737708612993e-01
7.702926640155909332e+00 5.841478889058616675e-01
7.919410638618388454e+00 5.920106542942948913e-01
8.165764994135273014e+00 5.946317227360741198e-01
8.409140852368681252e+00 5.956886397768103025e-01
8.680043368855598018e+00 6.010163556169463295e-01
8.963951890470125861e+00 6.119391375772192943e-01
9.278837368251707574e+00 6.142552398530988222e-01
9.637226162780487826e+00 6.242465177034646207e-01
1.000454691202839008e+01 6.220260173330826037e-01
1.040577038412522803e+01 6.229468968687733588e-01
1.080181400045279716e+01 6.410177077174221694e-01
1.126417154811053223e+01 7.289451265956904402e-01
1.164433766262684067e+01 8.043780781229025179e-01


==> figures/ba-r4-007.traj-odoerrOdometrytrj.dat <==
8.486776555377348430e+00 4.916876136270712294e+00
8.352173153570694453e+00 4.891658598284682746e+00
8.214455012851882287e+00 4.873390765436936611e+00
8.073589234704691364e+00 4.864072367131075936e+00
7.934492896347589586e+00 4.868784973166645713e+00
7.797281142587331182e+00 4.880529530631038782e+00
7.661036355012658561e+00 4.894290266757142405e+00
7.523775253478076408e+00 4.909034418326940319e+00
7.387694958484486207e+00 4.912796507435032822e+00
7.255844411911613889e+00 4.902626287750344147e+00
7.124109010145498466e+00 4.885457015153048310e+00
6.991439540710014278e+00 4.864271834490439872e+00
6.853803646281742878e+00 4.841004678133688621e+00
6.713102360715635264e+00 4.821687632809816826e+00
6.573285795044570001e+00 4.809386089656661589e+00
6.433386983082964861e+00 4.802083870012509692e+00
6.291439093943433036e+00 4.797748345957545624e+00
6.151441586433178621e+00 4.796445314524201642e+00
6.010427764963014674e+00 4.796125698534549286e+00
5.868414078791050592e+00 4.795789633286789311e+00
5.726400392619085622e+00 4.795453568039029335e+00
5.590369445399819170e+00 4.796216063041719657e+00
5.471336198111171001e+00 4.797258195432248407e+00
5.359318452993236725e+00 4.797415607927734804e+00
5.249283988020798652e+00 4.798605783641237466e+00
5.140265837008267447e+00 4.798812543911047612e+00
5.029231507334027462e+00 4.799986270366441765e+00
4.912197989448980451e+00 4.801061301273187532e+00
4.796164336265735351e+00 4.802152781438041806e+00
4.676131224275284382e+00 4.803178464570462936e+00
4.552098653477631096e+00 4.804138350670450919e+00
4.425082937832681473e+00 4.804049024294313242e+00
4.297050908227823207e+00 4.804943113361868967e+00
4.164019555113960713e+00 4.805754956138883927e+00
4.028988472596494397e+00 4.806533900399682757e+00
3.892957525377228389e+00 4.807296395402372191e+00
3.757942892117871470e+00 4.807075474961369999e+00
3.623911674302207064e+00 4.807870868480276449e+00
3.489896905744651168e+00 4.807666397297381877e+00
3.357865417332588365e+00 4.808494689332505345e+00
3.229849836985839051e+00 4.808388913698260048e+00
3.100817942679179318e+00 4.809266553507706377e+00
2.970786183670719893e+00 4.810127744059045973e+00
2.842754154065860295e+00 4.811021833126601699e+00
2.710722665653798824e+00 4.811850125161724279e+00
2.570708708885436788e+00 4.811546958430181320e+00
2.430727650633289105e+00 4.809244062295035427e+00
2.294762500446455356e+00 4.806007098490521656e+00
2.162813258324933319e+00 4.801836067016638232e+00
2.031863880905213637e+00 4.797681484800864204e+00
1.902947131405311687e+00 4.791560071697705148e+00
1.778079188486939577e+00 4.782504861521574391e+00
1.649244685277577505e+00 4.771384124909409330e+00
1.519443215882631204e+00 4.758247209635533714e+00
1.391641475891286950e+00 4.745143192877875116e+00
1.264856049859854448e+00 4.731055760676523114e+00
1.138087073086528012e+00 4.715968463773370978e+00
1.012317961015003709e+00 4.700897616128325573e+00
8.855654334997834498e-01 4.684810454523371526e+00
7.598127706863669895e-01 4.668739742176525986e+00
6.350928710909683472e-01 4.650685749684186909e+00
5.115702272946673901e-01 4.620649830028342286e+00
3.994244281546671105e-01 4.567797964070264172e+00
2.986225751547499363e-01 4.494129881213554611e+00
2.021162676079839016e-01 4.402530030756858892e+00
1.127735055549073939e-01 4.301046678088908948e+00
2.756179637390050730e-02 4.191630204838983964e+00
-5.053571508774075405e-02 4.075329823483209601e+00
-1.155033913611059754e-01 3.951244364868433223e+00
-1.703901743259175483e-01 3.822324075325733261e+00
-2.161794794258712626e-01 3.687552640895200629e+00
-2.539698669114168195e-01 3.552912800529533399e+00
-2.807617426771503166e-01 3.418453902003056211e+00
-2.985383868685658193e-01 3.283143182097751467e+00
-3.072833502275570949e-01 3.145980776111818145e+00
-3.070130820122303761e-01 3.007966548747057711e+00
-2.977440314806917843e-01 2.870100364705271190e+00
-2.835085559563667590e-01 2.734316156357627481e+00
-2.632409937050179116e-01 2.596630914155030556e+00
-2.399738373482687148e-01 2.458995019726758713e+00
-2.147234008460218446e-01 2.322391888516503577e+00
-1.864569209802648397e-01 2.184838240378772500e+00
-1.562071609690156015e-01 2.048317355459058575e+00
-1.220237391829923634e-01 1.915861726378981444e+00
-8.485717254967675705e-02 1.784455309775030196e+00
-4.667429195645127205e-02 1.652065477727385989e+00
-7.524445177639791163e-03 1.521691824341452115e+00
3.267461407729752021e-02 1.388335026108223014e+00
7.290657184844895333e-02 1.252978498471391866e+00
1.071228921506881260e-01 1.118523139987712911e+00
1.393394830493234759e-01 9.840348829878176051e-01
1.745885665695786904e-01 8.475962443586446682e-01
2.237535096245082955e-01 7.163872188519915252e-01
2.977012298690570047e-01 5.985876659214564022e-01
3.894162251325105628e-01 4.950823054620833719e-01
4.899490608729829555e-01 4.027235000454954528e-01
5.954318723481374365e-01 3.134465350248515358e-01
7.057824132674304085e-01 2.322507339091569034e-01
8.240331762524819581e-01 1.571857150691340077e-01
9.451519392780719508e-01 9.016896161784401786e-02
1.070155016304108253e+00 3.021705811159407229e-02
1.200025822774285267e+00 -2.165368148970662696e-02
1.333764493986800526e+00 -6.545970644416621020e-02
1.470354715981744498e+00 -1.002176013080918471e-01
1.607829657871734597e+00 -1.279599940013019799e-01
1.746172870398659205e+00 -1.476870198219956409e-01
1.887384082966118592e+00 -1.593657802539563684e-01
2.031446846316011801e+00 -1.619964105953831668e-01
2.176377880302836409e+00 -1.566116740642933547e-01
2.321160870966690659e+00 -1.422281552169941954e-01
2.461878605790907226e+00 -1.239109745949236313e-01
2.598547534033594175e+00 -1.026599968998826301e-01
2.739232370341595058e+00 -8.234308687420992257e-02
2.877999723536533772e+00 -6.705839887375884822e-02
3.014717999553545358e+00 -4.880701528412095119e-02
3.153370207941727177e+00 -2.652327437106259678e-02
3.290923856079458254e+00 1.743205494693910460e-03
3.425412113079353560e+00 3.395979639333003564e-02
3.558867606861231270e+00 6.815966743746003365e-02
3.691273888166983763e+00 1.053426833288850228e-01
3.821598193778592556e+00 1.474921242130988186e-01
3.951971847164527318e+00 1.866419709919095171e-01
4.087394171833792278e+00 2.228744699558579956e-01
4.220866114873777164e+00 2.560744762981869149e-01
4.352387676284486417e+00 2.862419900188964417e-01
4.488023841309156658e+00 3.094762478594312860e-01
4.624840812874817075e+00 3.217284432382628845e-01
4.759806098359849358e+00 3.249489577846687571e-01
4.898869538200735896e+00 3.222360811527010260e-01
5.035949697896128896e+00 3.184904413027159764e-01
5.174046171551429651e+00 3.137613860090380236e-01
5.314158823868440962e+00 3.080653645297753429e-01
5.452288196039958734e+00 3.013365798324953437e-01
5.591400983655169910e+00 2.956241090951244876e-01
5.731431389681640454e+00 2.949274111248670338e-01
5.872264269312614360e+00 3.062455388343303109e-01
6.012965554878721974e+00 3.255625841582019397e-01
6.150585000048886641e+00 3.498296052167543246e-01
6.287171682001032380e+00 3.760799064208005249e-01
6.424725330138764789e+00 4.043463862865570024e-01
6.562328326050820060e+00 4.296132720469102995e-01
6.702029746915126651e+00 4.489138681126738084e-01
6.841780515553757880e+00 4.652148700730341369e-01
6.979580902563112588e+00 4.784833794117749894e-01
7.119397468234176962e+00 4.907849225649311142e-01
7.260246797123258489e+00 5.011031855725933681e-01
7.402095990714140150e+00 5.114378978383637975e-01
7.541978353417638559e+00 5.197399821843157186e-01
7.681877165379243699e+00 5.270422018284666166e-01
7.823792156002558507e+00 5.333774552870329533e-01
7.962724001778579641e+00 5.386634962694736295e-01
8.103672026216310442e+00 5.429825710663295224e-01
8.243636635210348729e+00 5.462853319032763277e-01
8.382601379502586880e+00 5.495716434821149576e-01
8.521566123794823255e+00 5.528579550609534765e-01
8.659547452643366228e+00 5.551279526798827968e-01
8.797545230750017708e+00 5.563980855970110939e-01
8.935559458114779474e+00 5.566683538123383679e-01
9.072557371519629044e+00 5.579220374713584896e-01
9.210555149626284077e+00 5.591921703884867867e-01
9.351519623322120722e+00 5.625113804835417675e-01
9.494533174195886716e+00 5.628638949894099186e-01
9.639530005215146247e+00 5.642491727132954438e-01
9.781527242129003596e+00 5.655851026628565537e-01
9.924491445228444064e+00 5.689372112741277743e-01
1.006847196228779495e+01 5.713059044417062582e-01
1.021543562419444129e+01 5.747238100854104026e-01
1.036233348906865359e+01 5.821411745363185286e-01
1.050905041210367585e+01 6.005570507070382424e-01
1.065348796834725675e+01 6.359377282921593322e-01
1.078858130785435598e+01 6.921675212921286624e-01
1.091241294751191404e+01 7.642142076817246554e-01
1.102706486301407374e+01 8.471113624681585463e-01
1.113758572564416127e+01 9.379416378365680318e-01
1.124202515377290190e+01 1.033672541165333802e+00
1.133726840848813744e+01 1.141253777592738050e+00
1.142136510816058603e+01 1.257652854497162132e+00
1.149634788071006675e+01 1.380902940991219241e+00
1.156224962465279837e+01 1.509004307671308442e+00
1.162110296790859820e+01 1.639990123650043374e+00
1.167192449503377460e+01 1.772844074967514949e+00
1.171269802736661347e+01 1.908533127809307839e+00
1.174647250678684607e+01 2.044107035844343390e+00
1.177219872081834495e+01 2.182548943919916162e+00
1.178987666946111368e+01 2.323858852036027045e+00
1.179955570048947244e+01 2.465037166087272968e+00
1.180118646612909750e+01 2.609083480179055670e+00
1.179578528033989926e+01 2.755014378867683522e+00
1.178240162619440135e+01 2.899813818789645392e+00
1.175998629121647632e+01 3.046464944792234952e+00
1.173368664223810676e+01 3.186051220849784205e+00
1.170140425430703779e+01 3.324538936656884491e+00
1.166213926272146928e+01 3.461911642955425528e+00
1.161799009243365433e+01 3.592203050050818636e+00
1.156789108170935698e+01 3.719396167492159400e+00
1.150982605188686669e+01 3.844457961465032270e+00
1.144374565519185971e+01 3.970388026074841648e+00
1.136971568865677007e+01 4.093186902514381664e+00
1.128873601698339790e+01 4.212871040041760828e+00
1.120283926809156050e+01 4.327473607769594999e+00
1.111099267876324248e+01 4.438977885843376825e+00
1.101517952914393561e+01 4.548416637481122571e+00
1.091744889641156746e+01 4.652823167093648848e+00
1.081378487250082543e+01 4.753131542350319982e+00
1.070721995003333227e+01 4.847391381621861228e+00
1.059672136579106549e+01 4.937585965053765236e+00
1.048132215358844199e+01 5.021699113984321450e+00
1.036400545827275899e+01 5.100780040889657307e+00
1.024477127984401292e+01 5.174828745769771032e+00
1.012556999993148388e+01 5.246877721246281823e+00
1.000440188913156980e+01 5.316894068802975326e+00
9.880332879774901045e+00 5.380861880374537165e+00
9.750511421079048446e+00 5.429733025870435270e+00
9.614052793148969656e+00 5.456492003119953083e+00
9.475857623945019625e+00 5.467220246624437507e+00
9.338826812023951263e+00 5.467966292369018433e+00
9.203795729506486722e+00 5.468745236629816375e+00
9.065814400657941974e+00 5.466475239010887499e+00
8.929898598245431529e+00 5.460238681100969771e+00
8.793065177421663492e+00 5.448986350423940195e+00
8.656330452146542953e+00 5.431734831536103592e+00
8.517661794500254402e+00 5.410450955324844990e+00
8.381009315515676406e+00 5.388200112928003271e+00
8.244422633563528890e+00 5.361949811723957460e+00
8.108918062603724053e+00 5.330716636269014153e+00
7.975528365854277268e+00 5.292517306417679812e+00
7.843220780097174050e+00 5.249335102315448864e+00
7.709995575928811462e+00 5.201137125446104292e+00
7.576753922502339478e+00 5.153939013278559855e+00
7.444396988970911622e+00 5.113756403281732865e+00
7.310809901124168064e+00 5.087555449852010803e+00
7.175058591292740040e+00 5.071320244924083731e+00
7.040257798388789290e+00 5.058101083359667349e+00
6.906506217960965088e+00 5.041898776947955518e+00
6.774885961001607448e+00 5.017730451438053407e+00
6.645479273801257136e+00 4.980596783320952348e+00
6.518302605618025325e+00 4.929497907894853981e+00
6.390241217539748497e+00 4.871383530298039943e+00
6.261097718469129880e+00 4.818252026952121625e+00
6.128707886421486783e+00 4.780069146358896681e+00
5.991104890509429737e+00 4.754802260598542496e+00
5.851436368161338386e+00 4.733501935129177163e+00
5.712767710515049835e+00 4.712218058917919450e+00
5.573132086683175501e+00 4.688918004044952070e+00
5.434512776811209811e+00 4.664634533728292176e+00
5.295893466939245009e+00 4.640351063411631394e+00
5.158274021769081230e+00 4.616084042353079120e+00
5.019671161155224937e+00 4.590800707334617314e+00
4.882002368210734744e+00 4.569533280381468110e+00
4.745251193677507473e+00 4.553281626195432530e+00
4.608450671369953788e+00 4.540029566114800019e+00
4.476583675538973850e+00 4.530859211131912367e+00
4.343716815006192888e+00 4.521672406890917095e+00
4.206834046408097549e+00 4.513419670319288812e+00
4.069967727068112495e+00 4.504167069045860394e+00
3.932167340058757787e+00 4.490898559707119375e+00
3.791449605234542108e+00 4.472581379085048603e+00
3.649896498289606050e+00 4.444249102186859979e+00
3.510458265555030266e+00 4.408950670892280321e+00
3.372069245296580586e+00 4.370669094750405215e+00
3.234712988256146726e+00 4.330404238463035682e+00
3.097323832699497181e+00 4.292139111579268196e+00
2.962868474215818448e+00 4.257922791277031216e+00
2.828363767957813302e+00 4.226706065080195529e+00
2.692727602933144393e+00 4.203471807239660407e+00
2.552960385036403768e+00 4.188170669981102101e+00
2.410144225259937212e+00 4.175819779053620451e+00
2.261328877272664517e+00 4.163370192577491302e+00
2.110563147656112193e+00 4.147888113479741179e+00
1.965878852540907218e+00 4.127505406421636103e+00
1.822243769901830124e+00 4.104139554516235577e+00
1.677625271819057184e+00 4.079757388650926409e+00
1.534039536954303840e+00 4.053391942640122814e+00
1.389470386645856648e+00 4.026010182669409687e+00
1.244917685595519297e+00 3.997628557996896426e+00
1.100381433803288012e+00 3.968247068622581697e+00
9.578449114146605492e-01 3.938898477764482653e+00
8.183244323895433325e-01 3.908599369978908111e+00
6.778205379207320469e-01 3.877283948233424038e+00
5.383658559280484202e-01 3.842985381640644960e+00
4.009438018551827465e-01 3.806719984160479520e+00
2.635381970404250818e-01 3.769454721978513945e+00
1.262148385162090436e-01 3.727190136287542810e+00
-4.846143667469732068e-03 3.669026410916404135e+00
-1.245302811948513361e-01 3.588046739243031524e+00
-2.289532600654838324e-01 3.491315971212464841e+00
-3.212133699334226433e-01 3.384783947261186032e+00
-4.093917747036157628e-01 3.273318396833334809e+00
-4.895383633431847348e-01 3.159984711066746499e+00
-5.615379910453721646e-01 3.037783837048814828e+00
-6.224568607372075180e-01 2.910764581361067638e+00
-6.642467070299571397e-01 2.776058943962967707e+00
-6.909727857632588233e-01 2.637600586629286425e+00
-7.066839035186385232e-01 2.498323306432993718e+00
-7.124128235141179433e-01 2.360210383519584454e+00
-7.091429611933872668e-01 2.222245503929148658e+00
-6.968907658145544470e-01 2.085428532363487797e+00
-6.756233388614073521e-01 1.947759739418998937e+00
-6.453900281082641799e-01 1.812238719201085813e+00
-6.081741137006229092e-01 1.677832708491731495e+00
-5.630250787110053778e-01 1.547557750654446673e+00
-5.108769908087815725e-01 1.417397937623918969e+00
-4.517791977682754645e-01 1.290352863505551895e+00
-3.857481488475932307e-01 1.167422393001146252e+00
-3.157669888940327074e-01 1.047557313634576381e+00
-2.428355826093920866e-01 9.307411761477342171e-01
-1.659705145499792700e-01 8.179902945005289583e-01
-8.413902149778004769e-02 7.073213885474667340e-01
1.593234812973605549e-03 6.027174678376434613e-01
9.327533156021126926e-02 5.012118367818725329e-01
1.840398098961868456e-01 3.946904329589880911e-01
2.777874330794602442e-01 2.892182416122293098e-01
3.734854378920081097e-01 1.867785428870900044e-01
4.780506309559023337e-01 9.248580509933268523e-02
5.894832828675371506e-01 6.307129732741031773e-03
7.047673502634024256e-01 -7.080696628520849467e-02
8.229852147322380684e-01 -1.438722557216292885e-01
9.451038424596280851e-01 -2.108725599148111307e-01
1.069090605525758297e+00 -2.698410479773681869e-01
1.197961547294133178e+00 -3.217282368367770928e-01
1.332732981724666477e+00 -3.675175419367305851e-01
1.466356508130422398e+00 -4.043245139785828779e-01
1.602864483834826492e+00 -4.340830853335032602e-01
1.741257044136076626e+00 -4.568097052596000185e-01
1.880567222848583686e+00 -4.745205524185834300e-01
2.020959512553434312e+00 -4.972142738284637820e-01
2.158467352959640095e+00 -5.269563959252760998e-01
2.298024270543772118e+00 -5.596652136112749698e-01
2.439531569757180662e+00 -5.893415386756545304e-01
2.584742241131847695e+00 -6.009545020751825284e-01
2.729525231795700169e+00 -5.865709832278833691e-01
2.867013082900999432e+00 -5.543050445549226879e-01
3.000419228908552061e+00 -5.171055794053895927e-01
3.137841282981417734e+00 -4.808401819252247633e-01
3.273312955425006443e+00 -4.476072770666794653e-01
3.407784763166793685e+00 -4.143908214662421763e-01
3.543174189319841183e+00 -3.761585930986916515e-01
3.676465190520637361e+00 -3.319600750365511721e-01
3.807740013059723427e+00 -2.867945907888260759e-01
3.938031420155116535e+00 -2.426454205010101783e-01
4.070371904428435883e+00 -2.014629458023810549e-01
4.202761736476079868e+00 -1.632800652091550564e-01
4.336250128774174151e+00 -1.310799235686271325e-01
4.472787462951996140e+00 -1.018300282591777656e-01
4.608341381686125615e+00 -7.359644690963768054e-02
4.741879121758544535e+00 -4.439589937451285384e-02
4.876383828016548350e+00 -1.317917317767779671e-02
5.010839186500227527e+00 2.103714712456039235e-02
5.143294815580303769e+00 5.522056891058224615e-02
5.276700961587858174e+00 9.242003406011536915e-02
5.409074344377393651e+00 1.316027793551424463e-01
5.541431277908821507e+00 1.717853893519705466e-01
5.672738998964124590e+00 2.149511441960935687e-01
5.805030135463119301e+00 2.591332130001258172e-01
5.937304822704007279e+00 3.043151465059591443e-01
6.071677934897144802e+00 3.435307903172025723e-01
6.209116438228118540e+00 3.787963230955663230e-01
6.347571255519000921e+00 4.130784404302372814e-01
6.483026478704482010e+00 4.473112099905836581e-01
6.618498151148069830e+00 4.805441148491290115e-01
6.754953239035351942e+00 5.147933336675835081e-01
6.891391877664523768e+00 5.500424171878391943e-01
7.029830245697298530e+00 5.853243992243111204e-01
7.167268749028273156e+00 6.205899320026748711e-01
7.300707793552042801e+00 6.557896677486060311e-01
7.435130253519506738e+00 6.920057174544462786e-01
7.570552578188769921e+00 7.282382164183948126e-01
7.704958588898123573e+00 7.654541308260360832e-01
7.841347879752973427e+00 8.037028084516948390e-01
7.976737305906020481e+00 8.419350368192454193e-01
8.112126732059067535e+00 8.801672651867958885e-01
8.247549056728329830e+00 9.163997641507444225e-01
8.385004009317414742e+00 9.506654322273071500e-01
8.520492131019109294e+00 9.828984723840514803e-01
8.656980117422607535e+00 1.015147961798903875e+00
8.792468239124303864e+00 1.047381001955648205e+00
8.927972810084108701e+00 1.078614177410591513e+00
9.063477381043913539e+00 1.109847352865534820e+00
9.198981952003718376e+00 1.141080528320478127e+00
9.333486658261721303e+00 1.172297254517312926e+00
9.468991229221526140e+00 1.203530429972256233e+00
9.607495394286734935e+00 1.234812953201524177e+00
9.748048636529867750e+00 1.263128780841604959e+00
9.889667540507236509e+00 1.287461598932590379e+00
1.003131934300082051e+01 1.309794687619973086e+00
1.017497087489800833e+01 1.332160674823572366e+00
1.031963872075510302e+01 1.353543246583478910e+00
1.046430656661219949e+01 1.374925818343385453e+00
1.060894151395307894e+01 1.398308119506894043e+00
1.075454342747954328e+01 1.423706599332112743e+00
1.090011244248979239e+01 1.451104808560933712e+00
1.104259961710409499e+01 1.483452993524435160e+00
1.117985717859587957e+01 1.529717038022610387e+00
1.130983604978721679e+01 1.592863637644646335e+00
1.143055295053261311e+01 1.671860029172525186e+00
1.154105736390459391e+01 1.763690169242735584e+00
1.164139863767748295e+01 1.865354463749874681e+00
1.173254373803686157e+01 1.978869091355652809e+00
1.181360794508769096e+01 2.097218549889354300e+00
1.188455836031375235e+01 2.222402568754580976e+00
1.194542788223126273e+01 2.352421418547731236e+00
1.199521664613842020e+01 2.487258650010696570e+00
1.203094150718793287e+01 2.625865050667351763e+00
1.205665127196132325e+01 2.765306823444726003e+00
1.207334580516039679e+01 2.905600417600927354e+00
1.208100865752704500e+01 3.047745697837757728e+00
1.207765654891577434e+01 3.190709900937198640e+00
1.206027343596307233e+01 3.335443543826727364e+00
1.202794170025767961e+01 3.476930853739229832e+00
1.198366093590499837e+01 3.615221178449031569e+00
1.193048008478475452e+01 3.747364271625052812e+00
1.186635006971902584e+01 3.876326828856481388e+00
1.179430338332942974e+01 4.000158468514039001e+00
1.171537278883398514e+01 4.116875910452232112e+00
1.162852552301467135e+01 4.228462434816554705e+00
1.153677762923500083e+01 4.333967524679529504e+00
1.144807867733505979e+01 4.436522368211425871e+00
1.137326268645357530e+01 4.546306554269444966e+00
1.130429784045992392e+01 4.665188218192320768e+00
1.123526719743383850e+01 4.788069340922402439e+00
1.115728711986586852e+01 4.907802826224107129e+00
1.107140682023213962e+01 5.021405529250139388e+00
1.097364328898355623e+01 5.127811788266265935e+00
1.086702901874173577e+01 5.225071221643211139e+00
1.075154756024857328e+01 5.314183694082772469e+00
1.063223113552928645e+01 5.393231722471892198e+00
1.050803053210775140e+01 5.465198451657862222e+00
1.038096192864568046e+01 5.529116915455099424e+00
1.025300860528856539e+01 5.586019877081622731e+00
1.012015465397109359e+01 5.636841404206797357e+00
9.986383084242360653e+00 5.682647158564858358e+00
9.850694031400569983e+00 5.723420690897699004e+00
9.714103809405623124e+00 5.758178585761625001e+00
9.578628596919237737e+00 5.785953876971051457e+00
9.441252350577899577e+00 5.807697081453455645e+00
9.303958350527100407e+00 5.824440962426853829e+00
9.164713968847022940e+00 5.838152350778633703e+00
9.025584731973705033e+00 5.844864686217804639e+00
8.889553784754438581e+00 5.845627181220494961e+00
8.752605219123912761e+00 5.841373903456072547e+00
8.614755484340232528e+00 5.831104988222734598e+00
8.476004580403403210e+00 5.814820435520482889e+00
8.338335787458914794e+00 5.793553008567332796e+00
8.202683173176135156e+00 5.771318615428599585e+00
8.064096761820387371e+00 5.745035415708336757e+00
7.928575741602474025e+00 5.714802104955194473e+00
7.794136832376904245e+00 5.679585919951154693e+00
7.659796618699981963e+00 5.638370546736309663e+00
7.528521796160895896e+00 5.593205062488584289e+00
7.399328949315952642e+00 5.543073153248070817e+00
7.270218348761551042e+00 5.487941920498551340e+00
7.140157231279672168e+00 5.429794644385521174e+00
7.013095707903197251e+00 5.371696716046814757e+00
6.884886276501946512e+00 5.322581120766209928e+00
6.752463545938086398e+00 5.286397969576585254e+00
6.619942119825577009e+00 5.256214006597768496e+00
6.489371075342345030e+00 5.229062536240570047e+00
6.357849513931635776e+00 5.198895022519860909e+00
6.227393614255160692e+00 5.164744499250055298e+00
6.097085757901660408e+00 5.121595193664040480e+00
5.965991877201763494e+00 5.065431197696503851e+00
5.840061812591955892e+00 4.999350801001497757e+00
5.720213182483493419e+00 4.928369776346134934e+00
5.601430214109266004e+00 4.853405742141677415e+00
5.480598168557111016e+00 4.781408403526405948e+00
5.355618620874778912e+00 4.718344050194910544e+00
5.226573817352809570e+00 4.659213358638187863e+00
5.098528878532641251e+00 4.600099116339571914e+00
4.970467490454364423e+00 4.541984738742757877e+00
4.842389653117979975e+00 4.484870225847744862e+00
4.713229704789253738e+00 4.432738587203629343e+00
4.579955152846565625e+00 4.387540204439687841e+00
4.446581905355228237e+00 4.348341009886552477e+00
4.314175624049475744e+00 4.311157993995127669e+00
4.185719453776603594e+00 4.277040369241538187e+00
4.055263554100129397e+00 4.242889845971732576e+00
3.921791611060142735e+00 4.209689839629403352e+00
3.787303354060246541e+00 4.177473248730768418e+00
3.651815232358550212e+00 4.145240208574023200e+00
3.514310931995143772e+00 4.113974134602863764e+00
3.374823351486243350e+00 4.081675297413686287e+00
3.233352490831847614e+00 4.048343697006492548e+00
3.093947156613488847e+00 4.011045536308309956e+00
2.956673145863596641e+00 3.965781356511935751e+00
2.824530052687574511e+00 3.912600505391694128e+00
2.697435630794883910e+00 3.856502306456590201e+00
2.572340938305793134e+00 3.800437006037702847e+00
2.446279279631118797e+00 3.742355526957105383e+00
2.317218026851040058e+00 3.684224700102182837e+00
2.185058484416911639e+00 3.632043713683742236e+00
2.044867125852157130e+00 3.581730862604038279e+00
1.904626419513078872e+00 3.534417605629736947e+00
1.767352408763184890e+00 3.489153425833363187e+00
1.628078668609692636e+00 3.443856347520772410e+00
1.488870725488630420e+00 3.394559810400977984e+00
1.352695274989189844e+00 3.343312891651905261e+00
1.215536409046053423e+00 3.291049658942923450e+00
1.079393857062828754e+00 3.237803010790249125e+00
9.432677543377103735e-01 3.183556497935773777e+00
8.091578302743036577e-01 3.128343018895713534e+00
6.771463311631469306e-01 3.067163250161063726e+00
5.543803532398232647e-01 2.991133554222372037e+00
4.519406545146848475e-01 2.895435549409822507e+00
3.656797328575521755e-01 2.789002221007192528e+00
2.865988059522150966e-01 2.671685525691508634e+00
2.126487966207514513e-01 2.546452159051957764e+00
1.467141541618038891e-01 2.420350521775470387e+00
8.784436164789621859e-02 2.290364570498536700e+00
3.503955437722652139e-02 2.156477855963047752e+00
-9.733436762817291796e-03 2.020723006088821716e+00
-4.847434117583906965e-02 1.883067122359643353e+00
-7.916698020012881420e-02 1.742543238589927324e+00
-1.038768802717186246e-01 1.603117915070661148e+00
-1.176211671397140862e-01 1.465873262794187282e+00
-1.263825797568133569e-01 1.329710721510055205e+00
-1.281120409450868525e-01 1.191663595629078420e+00
-1.248092801081402275e-01 1.051698986635040356e+00
-1.145403648748033465e-01 9.138492518513617879e-01
-9.825581217255058286e-02 7.750983479145313604e-01
-7.198906171039744228e-02 6.375118012605835993e-01
-3.177355319735215844e-02 5.031551383255536969e-01
1.940756851928745336e-02 3.709791466333158261e-01
7.850536155979534469e-02 2.439340725149487243e-01
1.405205024151655324e-01 1.219376696799113480e-01
2.065186528196299998e-01 1.006928579107722096e-03
2.794665083623767976e-01 -1.168090736095354631e-01
3.553317117199876751e-01 -2.295764045148488974e-01
4.341965091830006784e-01 -3.422943876458378054e-01
5.101439588311513784e-01 -4.600610420601564110e-01
5.861407562536278260e-01 -5.808272905798781416e-01
6.611047904580864554e-01 -6.996102589541060013e-01
7.360852739206529272e-01 -8.193930920301349952e-01
8.308492110638325823e-01 -9.258486988205866242e-01
9.441993460885296230e-01 -1.006995152161956675e+00
1.067202693710963990e+00 -1.066979954184422930e+00
1.198106263399158600e+00 -1.120833973931217642e+00
1.324010509578345651e+00 -1.174770239968553120e+00
1.450898171201228326e+00 -1.227690192045979289e+00
1.582686460784467286e+00 -1.274528709622058331e+00
1.713343291601036933e+00 -1.313384758841837252e+00
1.847917334934272793e+00 -1.347175687520178355e+00
1.985375827566153051e+00 -1.373918215511587437e+00
2.124702455536769730e+00 -1.392628927372371983e+00
2.266897083547922964e+00 -1.403291373844423262e+00
2.406943938832504681e+00 -1.404987936516481906e+00
2.546859200052216554e+00 -1.398685581574131920e+00
2.688659045868775355e+00 -1.385351275202958199e+00
2.828311118958755976e+00 -1.363051085031791620e+00
2.968815013427567262e+00 -1.331735663286307547e+00
3.109187313831511368e+00 -1.292421323926415067e+00
3.248378807694464854e+00 -1.242124922104819174e+00
3.379489137652468500e+00 -1.186960790839083790e+00
3.505517897810927153e+00 -1.126879582354883613e+00
3.629431783759025087e+00 -1.059832219474293069e+00
3.750280278569288583e+00 -9.888347455608225145e-01
3.867063517539913953e+00 -9.139036098725807911e-01
3.982748196260089468e+00 -8.329897352316406600e-01
4.093318406664502973e+00 -7.451590539686343551e-01
4.199856259745495812e+00 -6.553944403344585945e-01
4.304410832680993337e+00 -5.666625899183003190e-01
4.405900014478657312e+00 -4.739806284692624772e-01
4.504340254396590915e+00 -3.783484206891459811e-01
4.606911547186595790e+00 -2.906493334910051352e-01
4.722694921455421913e+00 -2.157346470608713929e-01
4.846707502952169122e+00 -1.546864723910868489e-01
4.970818779997565606e+00 -9.963748593210856874e-02
5.096929786446565025e+00 -4.455560095691390304e-02
5.224024208339256070e+00 1.154259797818994564e-02
5.349118900828345069e+00 6.760789839707746773e-02
5.475213458019235979e+00 1.236896480740731635e-01
5.602307879911928801e+00 1.797878470091770209e-01
5.728402437102818823e+00 2.358695966861727167e-01
5.856496723697311779e+00 2.919842448793847911e-01
5.986656536727839040e+00 3.441323327816090960e-01
6.118898325452510001e+00 3.913139956910444694e-01
6.251156563435288582e+00 4.374957938986788197e-01
6.385430980079777719e+00 4.827106259207284977e-01
6.520705261426067878e+00 5.279419072008864067e-01
6.655995992030466546e+00 5.721733237792432369e-01
6.789270543973154659e+00 6.173717065431847395e-01
6.921528781955932352e+00 6.635535047508189788e-01
7.053737672164387185e+00 7.127348970638566206e-01
7.184880900638606960e+00 7.658992989259900686e-01
7.315958332080395365e+00 8.230631595953276092e-01
7.443036304714978790e+00 8.801612232322325591e-01
7.570097828091454595e+00 9.382591515709385321e-01
7.698142766911622026e+00 9.973733938695537038e-01
7.825171391771880813e+00 1.057471051611861723e+00
7.952200016632140489e+00 1.117568709354169965e+00
8.079212192234290768e+00 1.178666231798279007e+00
8.206207918578332539e+00 1.240763618944189073e+00
8.334285755914718763e+00 1.297878131839202309e+00
8.466445298348848070e+00 1.350059118257642909e+00
8.598654188557302902e+00 1.399240510570680218e+00
8.729896112580172840e+00 1.446405724222007638e+00
8.862137901304842913e+00 1.493587387131442901e+00
8.992363511367802431e+00 1.541736016226463057e+00
9.123572536874457128e+00 1.590900959281392302e+00
9.253781697679308138e+00 1.640049453078213482e+00
9.382990993782359013e+00 1.689181497616926375e+00
9.512216739143518396e+00 1.737313677453838245e+00
9.644425629351971452e+00 1.786495069766875776e+00
9.777617935004119687e+00 1.836692776039822617e+00
9.912809970059868192e+00 1.886923380828985586e+00
1.004701858967192507e+01 1.936137671658239467e+00
1.018321048942947549e+01 1.986384725705510723e+00
1.031940238918702590e+01 2.036631779752782201e+00
1.045759401834817837e+01 2.086911732316269585e+00
1.059578564750933083e+01 2.137191684879757414e+00
1.073399372592859002e+01 2.186471772741443775e+00
1.087318521979154262e+01 2.236768174563039668e+00
1.101037698425089495e+01 2.287031677868418988e+00
1.114343769583817689e+01 2.345228301755774236e+00
1.127340011777140738e+01 2.409374766079610986e+00
1.140126411475238477e+01 2.479487520098037745e+00
1.152606272059552595e+01 2.553550385149343960e+00
1.164781238455894119e+01 2.630563496531729051e+00
1.177257809188586712e+01 2.706626090986637312e+00
1.189441000213982313e+01 2.778639878860016843e+00
1.199450807708388744e+01 2.834293947826199478e+00
1.205100688734330028e+01 2.865227496592397394e+00


==> figures/ba-r4-007.traj-odoerrOurstrj.dat <==
8.318260000000000431e+00 4.886100000000000776e+00
8.002982650829887135e+00 4.866393696433206628e+00
7.694261230302516630e+00 4.894518920122306049e+00
7.386773876988583787e+00 4.919422284392883427e+00
7.088744193311645958e+00 4.890283874219634619e+00
6.639904661831412369e+00 4.832552879246359012e+00
6.076266158374029835e+00 4.826627854324708977e+00
5.684826136121117202e+00 4.836577978878689343e+00
5.381634757607604236e+00 4.848781851013194810e+00
5.134857629589192562e+00 4.859549185269408156e+00
4.878301153591203310e+00 4.871444727438322353e+00
4.610918987998765317e+00 4.884766083341445686e+00
4.325652747306230950e+00 4.897915224802027012e+00
4.026153044653398183e+00 4.913549655103897962e+00
3.688582076812327415e+00 4.930826025406822133e+00
3.388950212491721903e+00 4.945112073977293576e+00
2.193679290104773916e+00 4.998045154335932772e+00
1.901037647318662538e+00 5.000408585622490243e+00
1.325158775583998194e+00 4.972768573147619442e+00
7.541253682827627758e-01 4.930073784871548348e+00
2.341628613218936228e-01 4.735781855664573214e+00
2.193577657248351950e-02 4.516829382742323595e+00
-1.547751693874579448e-01 4.256815932171123862e+00
-2.806752761531388640e-01 3.966146144239198090e+00
-3.600332377725371513e-01 3.665901554733219214e+00
-3.927996070727622357e-01 3.359068458176017291e+00
-3.847417543007850549e-01 3.050802534972194557e+00
-3.520077917946328183e-01 2.739667516373121448e+00
-3.066328728547850768e-01 2.428039425323546219e+00
-2.453090422453333419e-01 2.125757623192846335e+00
-1.753038392636190046e-01 1.826046944111354708e+00
-1.040356361810991087e-01 1.519170845939162628e+00
-4.836321422037690582e-02 1.211817556818926667e+00
5.547817611860591386e-02 9.162086487114970978e-01
2.536380388643683648e-01 6.801124969076618454e-01
4.859767190088669087e-01 4.750396595822039547e-01
7.466289808913280091e-01 3.041183008362686180e-01
1.031834985912687408e+00 1.704227033030847327e-01
1.332944004457019327e+00 7.632658265897498961e-02
1.645049508428624963e+00 2.104247268485960262e-02
2.287763532350234552e+00 2.587933938666719599e-02
2.602977564538863753e+00 4.287399844138781169e-02
2.985203227802800896e+00 7.401844211025582210e-02
3.325074012982223604e+00 1.301645084953779452e-01
3.692597041930782531e+00 2.087738229655897171e-01
3.999185423494209246e+00 2.597657094409696610e-01
4.306376444564087080e+00 2.857381484878942501e-01
4.613622458153848527e+00 2.646224325824004797e-01
4.922371262105017742e+00 2.254465259212811434e-01
5.543714629865386101e+00 1.480689159219764350e-01
5.860258201964377633e+00 1.595546200280014149e-01
6.171782798802183834e+00 1.871516935149220573e-01
6.800531107658843055e+00 1.959131848770793993e-01
9.747122282510941815e+00 -6.483647504780856718e-02
1.007960970093972008e+01 -9.664463199184593345e-02
1.040806247048131539e+01 -7.966759080246174629e-02
1.108099045288684792e+01 2.849443185004456591e-01
1.131452708850227751e+01 5.185802402984963644e-01
1.149261125251131155e+01 7.941487467741171757e-01
1.163410581984977021e+01 1.081534872658269197e+00
1.173020651602728748e+01 1.382484790822732457e+00
1.178932746190232805e+01 1.698338578570861124e+00
1.181000838807990228e+01 2.025277726469117745e+00
1.178556665391479719e+01 2.421359079333655462e+00
1.172448123705789413e+01 2.765275894408780744e+00
1.134254128171339104e+01 3.634558823858359489e+00
1.113569496678274007e+01 3.928340284055577225e+00
1.092530578841991407e+01 4.171028031207146824e+00
1.069308534833043112e+01 4.387941901991699645e+00
1.045106037123921361e+01 4.587799567176189974e+00
1.007006696577878024e+01 4.825736730224885918e+00
9.465979139747942028e+00 4.938672889936188248e+00
9.160407425306459572e+00 4.963512789962004845e+00
8.847810816442654769e+00 4.966660777708006513e+00
8.536997913599517318e+00 4.953918504511158005e+00
8.228241438495809135e+00 4.913144272678630742e+00
7.781194092293993059e+00 4.840544744760649110e+00
7.475407210985197004e+00 4.848231962686596397e+00
7.174815434598169617e+00 4.857733508270890788e+00
6.840404415561755158e+00 4.803117756449398534e+00
6.537098128546116271e+00 4.735314008346603210e+00
6.223118696344607237e+00 4.730552185752483041e+00
5.907366518726290039e+00 4.734722321156874969e+00
5.524116004829294546e+00 4.734182138142038809e+00
5.210312543793925499e+00 4.736047625269721451e+00
4.904195643826104956e+00 4.756614590385915164e+00
4.401690640870930871e+00 4.811049693995824938e+00
4.087664919057707458e+00 4.829014460615041138e+00
3.550964745761748365e+00 4.791087359696450498e+00
3.237241461041140411e+00 4.768365598670697203e+00
2.926984001483485365e+00 4.773373930611608529e+00
2.602426131948726962e+00 4.807968666093448640e+00
1.612591673257526059e+00 4.845733767543008774e+00
2.385477506885035764e-02 4.661239958341103495e+00
-2.252938287932447492e-01 4.463592438514594640e+00
-4.436898629062798194e-01 4.235937755312825459e+00
-6.026089071369223893e-01 3.962654763195097907e+00
-6.974234272168851057e-01 3.663141542648814752e+00
-7.445810424752653534e-01 3.357754454311499881e+00
-7.475132452056623134e-01 3.045048589660471094e+00
-7.104267441314932041e-01 2.734964431667716855e+00
-6.359484815548075431e-01 2.429952607628781625e+00
-5.331799589590610067e-01 2.135761393002158393e+00
-1.011908241226192329e-01 1.312150854043810266e+00
9.121821105332128532e-02 1.061055566189451405e+00
3.139362550549057995e-01 8.422700536980856079e-01
5.581775134592826815e-01 6.513255117675925687e-01
8.306203560915801365e-01 4.908020521162607119e-01
1.118115656838982508e+00 3.653073539288034244e-01
1.413704585938146963e+00 2.506516579603503270e-01
1.703386330721387010e+00 1.129897494731512825e-01
2.016607568377219550e+00 2.490516750020833545e-02
2.332066226584950552e+00 2.971966288152998528e-02
2.681839038951630894e+00 3.670557907787860841e-02
3.273033680168964565e+00 8.166910003555494235e-02
3.615807904745917067e+00 1.019329364361165058e-01
3.962488936224584091e+00 9.618671255545722942e-02
4.270675702503582194e+00 9.133814714959771763e-02
4.579919554316495223e+00 9.609111631764789829e-02
4.889168439697770374e+00 1.086753060587116182e-01
5.199581444198016378e+00 1.305260022977418055e-01
5.512767967159709848e+00 1.490062933172139337e-01
5.832683084551250730e+00 1.474604584757371328e-01
6.147668869848818218e+00 1.441908156091804005e-01
6.675348213012541443e+00 1.416574513830746451e-01
6.987363665720601524e+00 1.428797146049973765e-01
8.343756019692285975e+00 1.342332642839355605e-01
8.655454589933576415e+00 1.228945591314750396e-01
8.965530777525334116e+00 1.103725220143951385e-01
9.283549591890990271e+00 9.244719988442284819e-02
9.606471263447014408e+00 5.773579317909752900e-02
1.062507608463171316e+01 -3.207078840585745466e-02
1.094950472262084062e+01 5.090581377970011465e-03
1.124943749297606388e+01 1.446555135244516344e-01
1.150361345666228985e+01 3.302071973728807341e-01
1.172260480427589258e+01 5.759729553587703554e-01
1.189307751689869974e+01 8.473532429056399584e-01
1.201787220001207501e+01 1.141136240202339724e+00
1.209313256408261772e+01 1.454831282872715681e+00
1.209958160103960623e+01 1.780100510649226253e+00
1.205077911025156645e+01 2.097443002474514095e+00
1.195490472289429462e+01 2.400152768874391107e+00
1.182866514919384215e+01 2.685068400444385439e+00
1.174733726951608759e+01 2.979411181106863538e+00
1.165798527089783931e+01 3.287056189561291752e+00
1.149112613630821578e+01 3.605615964963022613e+00
1.128718299432043359e+01 3.858742107084202733e+00
1.056559079862175388e+01 4.425599555710181043e+00
1.028807104448430465e+01 4.568604662540290740e+00
9.966038442964386235e+00 4.700490582938614104e+00
9.671589648414174789e+00 4.789793516193501688e+00
9.366552799727619671e+00 4.852618735997151767e+00
9.057595790264031166e+00 4.894529622450628281e+00
8.745025629119588473e+00 4.920748305906082365e+00
8.431971003737983139e+00 4.921069595778339689e+00
8.084162853490834522e+00 4.893222218493276543e+00
7.771574831388966764e+00 4.859123235540071306e+00
7.431029568670231455e+00 4.875418346457978558e+00
7.063211481165988737e+00 4.909520597186057600e+00
6.716086760721013071e+00 4.893122260197257489e+00
6.236063604050111842e+00 4.788478793321854887e+00
5.922047765951306886e+00 4.746567855333008623e+00
5.572079597714449939e+00 4.710140616610592801e+00
5.256836575126263789e+00 4.695702749404405019e+00
4.945977303029642336e+00 4.709852362528386571e+00
4.645092835432276246e+00 4.732485858914270871e+00
4.265707383533690944e+00 4.769218048989277925e+00
3.947441485954262141e+00 4.802148005532840713e+00
3.550496928993192469e+00 4.824936844884130771e+00
3.236796045796454635e+00 4.803357667847294898e+00
2.926621638286627025e+00 4.774006459593999274e+00
2.602833759647205536e+00 4.761630250716361701e+00
2.272710914834056073e+00 4.767037165961829359e+00
1.942822311458054063e+00 4.771374534130669254e+00
1.613064395884301172e+00 4.764994854165888860e+00
1.285958840167215289e+00 4.755264683611547305e+00
9.626842904762370479e-01 4.711904932434962667e+00
6.870478986042307668e-01 4.567078708373910167e+00
4.355184582793872328e-01 4.363042979272679034e+00
2.117610610436449770e-01 4.132504221615130646e+00
1.647482612461499338e-02 3.877480264012810096e+00
-1.478065798327734270e-01 3.603315695629760729e+00
-2.727714677905260232e-01 3.321884834355261162e+00
-3.721811321090263136e-01 3.024142107928430079e+00
-4.372936472869350943e-01 2.717407737556919223e+00
-4.108255245003074596e-01 2.092166938443368540e+00
-3.511173201827932910e-01 1.788171470159418686e+00
-2.799368650525975721e-01 1.485015681154065570e+00
-2.189974452141832395e-01 1.172501468341660358e+00
-1.114436258036894251e-01 8.747570812741368718e-01
1.008628901309548409e-01 6.460237960013246461e-01
3.235754064277307496e-01 4.313131908027062478e-01
5.650304465808221321e-01 2.360596400701570063e-01
8.613298290142802349e-01 5.122445969165709961e-02
1.150977512646963019e+00 -7.921998110679942529e-02
1.455120607499050589e+00 -1.705445487641009117e-01
1.772482202212946500e+00 -2.234375211200949618e-01
2.101150168305220056e+00 -2.319567751818749357e-01
2.415034640475768324e+00 -2.035045915184819088e-01
2.758565999894794896e+00 -1.399414620194074921e-01
3.224510787759757413e+00 4.365432100296857444e-03
3.512756645679347312e+00 1.160123961485824140e-01
3.812184963542144978e+00 1.773333056563160537e-01
4.120203884073978529e+00 1.865151311503996101e-01
4.430374153615363575e+00 1.957244964175824942e-01
4.741557071723789818e+00 2.049069009787272133e-01
5.054901013391564391e+00 2.121408183893017940e-01
5.370760027796006142e+00 1.987172946919035788e-01
5.688934942574777054e+00 1.780974162606016875e-01
6.005974581481775765e+00 1.563638620708452387e-01
6.323120345231799000e+00 1.440286214807547371e-01
6.641638082696314171e+00 1.485420203647199733e-01
7.525480585339931139e+00 1.840794350943942836e-01
8.020413231430365997e+00 1.715337267476434169e-01
8.335738861243758180e+00 1.534053135852282146e-01
9.143076688355222359e+00 1.169164969979692575e-01
9.573024439998276236e+00 9.549193209966325147e-02
9.902284127452269047e+00 7.723813285949290841e-02
1.023211513230964620e+01 5.802092227177490374e-02
1.055041997529813536e+01 4.192635616785264641e-02
1.092607519438366026e+01 5.715115435390907828e-02
1.125740224277438450e+01 1.103105105195009011e-01
1.173472541014650261e+01 1.592999714381321541e-01


==> figures/ba-r4-007.traj-odoerrTruetrj.dat <==
8.487519999999999953e+00 4.915729999999999933e+00
8.352389999999999759e+00 4.891300000000000203e+00
8.214249999999999829e+00 4.873549999999999827e+00
8.073790000000000688e+00 4.864949999999999442e+00
7.934630000000000294e+00 4.869449999999999612e+00
7.797350000000000669e+00 4.881310000000000038e+00
7.660829999999999806e+00 4.895689999999999209e+00
7.524319999999999453e+00 4.910409999999999719e+00
7.376000000000000334e+00 4.914149999999999352e+00
7.246329999999999494e+00 4.912619999999999543e+00
7.114169999999999661e+00 4.895449999999999413e+00
6.981959999999999944e+00 4.874850000000000350e+00
6.844170000000000087e+00 4.851989999999999803e+00
6.703420000000000378e+00 4.833739999999999704e+00
6.563260000000000538e+00 4.821760000000000268e+00
6.423520000000000785e+00 4.814589999999999925e+00
6.281959999999999766e+00 4.811399999999999899e+00
6.147409999999999819e+00 4.829539999999999722e+00
5.991550000000000153e+00 4.831630000000000535e+00
5.849729999999999208e+00 4.831369999999999720e+00
5.707810000000000272e+00 4.831739999999999924e+00
5.571220000000000283e+00 4.832629999999999981e+00
5.452510000000000190e+00 4.833649999999999558e+00
5.340770000000000017e+00 4.834569999999999368e+00
5.230949999999999989e+00 4.835569999999999702e+00
5.121729999999999450e+00 4.836570000000000036e+00
5.019739999999999647e+00 4.873319999999999652e+00
4.898500000000000298e+00 4.879119999999999457e+00
4.782020000000000159e+00 4.884770000000000501e+00
4.662499999999999645e+00 4.890600000000000058e+00
4.538450000000000095e+00 4.896370000000000111e+00
4.411500000000000199e+00 4.902070000000000149e+00
4.283079999999999998e+00 4.907770000000000188e+00
4.150840000000000529e+00 4.913630000000000386e+00
4.015249999999999986e+00 4.919640000000000235e+00
3.879550000000000054e+00 4.925629999999999953e+00
3.733049999999999979e+00 4.920189999999999841e+00
3.609770000000000145e+00 4.924240000000000173e+00
3.476459999999999884e+00 4.929780000000000051e+00
3.344160000000000021e+00 4.935159999999999769e+00
3.216239999999999988e+00 4.940680000000000405e+00
3.087480000000000224e+00 4.946489999999999831e+00
2.957230000000000025e+00 4.952430000000000554e+00
2.829260000000000108e+00 4.958529999999999660e+00
2.697499999999999787e+00 4.964590000000000281e+00
2.535039999999999960e+00 4.967800000000000438e+00
2.402600000000000069e+00 4.971070000000000100e+00
2.266590000000000327e+00 4.973270000000000302e+00
2.134290000000000020e+00 4.974789999999999601e+00
2.003420000000000201e+00 4.975220000000000198e+00
1.874940000000000051e+00 4.974219999999999864e+00
1.749179999999999957e+00 4.970810000000000173e+00
1.620249999999999968e+00 4.964979999999999727e+00
1.490339999999999998e+00 4.957569999999999588e+00
1.362589999999999968e+00 4.931949999999999612e+00
1.231890000000000152e+00 4.922039999999999971e+00
1.104700000000000015e+00 4.912079999999999558e+00
9.783699999999999619e-01 4.902229999999999421e+00
8.509039999999999937e-01 4.891960000000000086e+00
7.243769999999999376e-01 4.880949999999999456e+00
5.988409999999999567e-01 4.868219999999999992e+00
4.747370000000000201e-01 4.843390000000000306e+00
3.600309999999999899e-01 4.795550000000000423e+00
2.519270000000000120e-01 4.715569999999999595e+00
1.499459999999999960e-01 4.634409999999999918e+00
5.524760000000000087e-02 4.538399999999999324e+00
-3.631340000000000262e-02 4.433500000000000441e+00
-1.201350000000000057e-01 4.321590000000000487e+00
-1.920719999999999927e-01 4.201620000000000132e+00
-2.542670000000000208e-01 4.075579999999999536e+00
-3.085080000000000044e-01 3.944369999999999710e+00
-3.543260000000000298e-01 3.811699999999999644e+00
-3.898840000000000083e-01 3.679250000000000131e+00
-4.157669999999999977e-01 3.545329999999999870e+00
-4.333779999999999855e-01 3.408959999999999990e+00
-4.425479999999999969e-01 3.271040000000000170e+00
-4.432610000000000161e-01 3.133260000000000378e+00
-4.379009999999999847e-01 2.996500000000000163e+00
-4.279850000000000043e-01 2.857880000000000198e+00
-4.147959999999999980e-01 2.718969999999999665e+00
-3.994150000000000200e-01 2.581399999999999917e+00
-3.820199999999999707e-01 2.441780000000000062e+00
-3.618059999999999610e-01 2.303110000000000213e+00
-3.373999999999999777e-01 2.168229999999999880e+00
-3.109660000000000202e-01 2.034349999999999881e+00
-2.830050000000000066e-01 1.899819999999999842e+00
-2.544619999999999660e-01 1.766559999999999908e+00
-2.245530000000000026e-01 1.630160000000000053e+00
-1.957210000000000061e-01 1.492640000000000189e+00
-1.609509999999999830e-01 1.355539999999999967e+00
-1.346870000000000012e-01 1.214339999999999975e+00
-1.108070000000000027e-01 1.076049999999999951e+00
-7.223730000000000429e-02 9.407229999999999759e-01
-7.943500000000000907e-03 8.171040000000000525e-01
7.409549999999999470e-02 7.067759999999999598e-01
1.658340000000000092e-01 6.050729999999999720e-01
2.631940000000000390e-01 5.075589999999999824e-01
3.660779999999999590e-01 4.165919999999999623e-01
4.765230000000000299e-01 3.302140000000000075e-01
5.902659999999999574e-01 2.520759999999999668e-01
7.091539999999999511e-01 1.808199999999999807e-01
8.337769999999999904e-01 1.162429999999999991e-01
9.628809999999999869e-01 6.006689999999999946e-02
1.094470000000000054e+00 1.170229999999999881e-02
1.228539999999999965e+00 -2.972129999999999911e-02
1.364400000000000057e+00 -6.349730000000000651e-02
1.503770000000000051e+00 -8.976199999999999457e-02
1.646349999999999980e+00 -1.080259999999999970e-01
1.791239999999999943e+00 -1.180699999999999944e-01
1.937079999999999913e+00 -1.196830000000000116e-01
2.078850000000000087e+00 -1.161710000000000104e-01
2.217139999999999667e+00 -1.101660000000000000e-01
2.358780000000000321e+00 -1.058529999999999888e-01
2.498449999999999616e+00 -1.056730000000000030e-01
2.636919999999999931e+00 -1.037129999999999996e-01
2.776850000000000041e+00 -9.712130000000000762e-02
2.916619999999999990e+00 -8.453530000000000766e-02
3.054209999999999869e+00 -6.768899999999999917e-02
3.190399999999999903e+00 -4.922259999999999830e-02
3.318840000000000234e+00 -1.525540000000000056e-02
3.457380000000000120e+00 1.159639999999999976e-02
3.596000000000000085e+00 3.688140000000000168e-02
3.734280000000000044e+00 5.646260000000000168e-02
3.870379999999999932e+00 7.364880000000000038e-02
4.004620000000000068e+00 8.807349999999999901e-02
4.142510000000000581e+00 9.519489999999999896e-02
4.279859999999999332e+00 9.195240000000000358e-02
4.414520000000000444e+00 7.890659999999999341e-02
4.549069999999999503e+00 8.916359999999999564e-02
4.681619999999999671e+00 7.966530000000000833e-02
4.821860000000000035e+00 5.860620000000000412e-02
4.960300000000000153e+00 3.644299999999999623e-02
5.097360000000000113e+00 1.383370000000000086e-02
5.234970000000000567e+00 -7.683869999999999763e-03
5.373759999999999870e+00 -2.401839999999999878e-02
5.514770000000000394e+00 -2.950840000000000060e-02
5.656399999999999650e+00 -2.656760000000000024e-02
5.810260000000000424e+00 -1.261639999999999984e-02
5.957130000000000258e+00 2.251409999999999845e-05
6.096840000000000259e+00 1.205139999999999857e-02
6.236140000000000683e+00 2.102499999999999855e-02
6.377760000000000318e+00 2.366339999999999763e-02
6.518369999999999997e+00 2.299950000000000258e-02
6.657130000000000436e+00 2.013360000000000150e-02
6.796739999999999782e+00 1.594720000000000165e-02
6.929909999999999570e+00 2.869559999999999819e-02
7.068599999999999994e+00 3.012689999999999813e-02
7.211270000000000735e+00 2.321310000000000040e-02
7.351199999999999513e+00 1.421400000000000094e-02
7.491929999999999978e+00 3.864679999999999678e-03
7.631429999999999936e+00 -7.376909999999999544e-03
7.771880000000000344e+00 -1.922120000000000078e-02
7.910919999999999952e+00 -3.156429999999999653e-02
8.049500000000000099e+00 -4.446090000000000458e-02
8.202350000000000918e+00 -5.570949999999999513e-02
8.337080000000000268e+00 -6.797150000000000414e-02
8.474230000000000373e+00 -8.267329999999999124e-02
8.611720000000000041e+00 -9.767059999999999631e-02
8.747609999999999886e+00 -1.128679999999999961e-01
8.884909999999999641e+00 -1.268110000000000070e-01
9.025069999999999482e+00 -1.406220000000000248e-01
9.167350000000000776e+00 -1.560099999999999820e-01
9.311080000000000467e+00 -1.721239999999999992e-01
9.456910000000000593e+00 -1.729790000000000216e-01
9.596260000000000900e+00 -1.870759999999999923e-01
9.739940000000000708e+00 -1.993590000000000084e-01
9.887100000000000222e+00 -2.111550000000000094e-01
1.003410000000000046e+01 -2.185469999999999913e-01
1.018149999999999977e+01 -2.160929999999999795e-01
1.032900000000000063e+01 -1.960129999999999928e-01
1.046950000000000003e+01 -1.547369999999999857e-01
1.060149999999999970e+01 -1.162860000000000005e-01
1.073570000000000135e+01 -4.780050000000000271e-02
1.085579999999999856e+01 2.863260000000000111e-02
1.097120000000000140e+01 1.113089999999999913e-01
1.107920000000000016e+01 2.061409999999999909e-01
1.117789999999999928e+01 3.111750000000000349e-01
1.126740000000000030e+01 4.238169999999999993e-01
1.134970000000000034e+01 5.418579999999999508e-01
1.142510000000000048e+01 6.642700000000000271e-01
1.149210000000000065e+01 7.888579999999999481e-01
1.155120000000000147e+01 9.178140000000000187e-01
1.160229999999999961e+01 1.048200000000000021e+00
1.164649999999999963e+01 1.182220000000000049e+00
1.168350000000000044e+01 1.319269999999999943e+00
1.171269999999999989e+01 1.457480000000000109e+00
1.173489999999999966e+01 1.600559999999999983e+00
1.175000000000000000e+01 1.745970000000000022e+00
1.175680000000000014e+01 1.891259999999999941e+00
1.175579999999999892e+01 2.039000000000000146e+00
1.175009999999999977e+01 2.181119999999999948e+00
1.173850000000000016e+01 2.322499999999999787e+00
1.171970000000000134e+01 2.464690000000000047e+00
1.169539999999999935e+01 2.600019999999999776e+00
1.166489999999999938e+01 2.732590000000000074e+00
1.162620000000000076e+01 2.865850000000000009e+00
1.157970000000000077e+01 2.999719999999999942e+00
1.152590000000000003e+01 3.132530000000000037e+00
1.146460000000000079e+01 3.263230000000000075e+00
1.139739999999999931e+01 3.389689999999999870e+00
1.132379999999999853e+01 3.514869999999999717e+00
1.124690000000000012e+01 3.637739999999999974e+00
1.116679999999999851e+01 3.755929999999999769e+00
1.108050000000000068e+01 3.871929999999999872e+00
1.099080000000000013e+01 3.982530000000000125e+00
1.089610000000000056e+01 4.089439999999999742e+00
1.079679999999999929e+01 4.191460000000000186e+00
1.069410000000000061e+01 4.287899999999999601e+00
1.058820000000000050e+01 4.381630000000000358e+00
1.048240000000000016e+01 4.472560000000000535e+00
1.037509999999999977e+01 4.561180000000000234e+00
1.026339999999999897e+01 4.644729999999999137e+00
1.014400000000000013e+01 4.715479999999999450e+00
1.001360000000000028e+01 4.765520000000000422e+00
9.880129999999999413e+00 4.799489999999999590e+00
9.744799999999999685e+00 4.825060000000000571e+00
9.611660000000000537e+00 4.848850000000000549e+00
9.476360000000001449e+00 4.870989999999999931e+00
9.341040000000001342e+00 4.889510000000000467e+00
9.204819999999999780e+00 4.902649999999999508e+00
9.066700000000000870e+00 4.910479999999999734e+00
8.926569999999999894e+00 4.914880000000000138e+00
8.788120000000001042e+00 4.917740000000000222e+00
8.648920000000000385e+00 4.917209999999999859e+00
8.510059999999999292e+00 4.911089999999999733e+00
8.372629999999999129e+00 4.899010000000000531e+00
8.234370000000000189e+00 4.880709999999999660e+00
8.094609999999999417e+00 4.858520000000000394e+00
7.954640000000000377e+00 4.837609999999999744e+00
7.817069999999999297e+00 4.823030000000000150e+00
7.680930000000000035e+00 4.822090000000000209e+00
7.544710000000000250e+00 4.831430000000000113e+00
7.428259999999999863e+00 4.816060000000000230e+00
7.285739999999999661e+00 4.824810000000000265e+00
7.151279999999999859e+00 4.826319999999999943e+00
7.017999999999999794e+00 4.814460000000000406e+00
6.882520000000000415e+00 4.788210000000000299e+00
6.745840000000000281e+00 4.755340000000000344e+00
6.609560000000000102e+00 4.728119999999999656e+00
6.471820000000000128e+00 4.715449999999999697e+00
6.331630000000000535e+00 4.716849999999999987e+00
6.192989999999999995e+00 4.698579999999999757e+00
6.058659999999999712e+00 4.703339999999999854e+00
5.917329999999999757e+00 4.706590000000000273e+00
5.776449999999999640e+00 4.709140000000000548e+00
5.635500000000000398e+00 4.711520000000000152e+00
5.495640000000000747e+00 4.713589999999999947e+00
5.355629999999999669e+00 4.715379999999999683e+00
5.215749999999999886e+00 4.720350000000000712e+00
5.078240000000000087e+00 4.729989999999999917e+00
4.942459999999999631e+00 4.740240000000000009e+00
4.807339999999999947e+00 4.754520000000000302e+00
4.675080000000000346e+00 4.770909999999999762e+00
4.539299999999999891e+00 4.788429999999999964e+00
4.402829999999999799e+00 4.805029999999999468e+00
4.265060000000000073e+00 4.817969999999999864e+00
4.123850000000000016e+00 4.825960000000000250e+00
3.979639999999999844e+00 4.824679999999999858e+00
3.832089999999999996e+00 4.819430000000000547e+00
3.681290000000000173e+00 4.808979999999999144e+00
3.548869999999999969e+00 4.796979999999999578e+00
3.406930000000000014e+00 4.785739999999999661e+00
3.268809999999999771e+00 4.778020000000000600e+00
3.130670000000000286e+00 4.773359999999999381e+00
2.993050000000000210e+00 4.777120000000000033e+00
2.852920000000000122e+00 4.788720000000000532e+00
2.710230000000000139e+00 4.804330000000000211e+00
2.538969999999999949e+00 4.795379999999999754e+00
2.395170000000000243e+00 4.807319999999999816e+00
2.249449999999999950e+00 4.814880000000000493e+00
2.103839999999999932e+00 4.819859999999999367e+00
1.957130000000000036e+00 4.823060000000000791e+00
1.811059999999999892e+00 4.824609999999999843e+00
1.664150000000000018e+00 4.825390000000000512e+00
1.516529999999999934e+00 4.825609999999999289e+00
1.377619999999999845e+00 4.821670000000000122e+00
1.224169999999999980e+00 4.819799999999999862e+00
1.080950000000000077e+00 4.817090000000000316e+00
9.371059999999999945e-01 4.813250000000000028e+00
7.938889999999999558e-01 4.806499999999999773e+00
6.523400000000000309e-01 4.797909999999999897e+00
5.103469999999999951e-01 4.787659999999999805e+00
3.675489999999999591e-01 4.772999999999999687e+00
2.290200000000000014e-01 4.720869999999999678e+00
8.834149999999998948e-02 4.667500000000000426e+00
-3.111070000000000155e-02 4.591420000000000279e+00
-1.418580000000000119e-01 4.503400000000000070e+00
-2.487630000000000119e-01 4.409449999999999648e+00
-3.476519999999999611e-01 4.312450000000000117e+00
-4.408299999999999996e-01 4.206360000000000099e+00
-5.243869999999999365e-01 4.092070000000000540e+00
-5.910509999999999931e-01 3.967709999999999848e+00
-6.435230000000000672e-01 3.837010000000000254e+00
-6.851209999999999800e-01 3.703500000000000014e+00
-7.176050000000000484e-01 3.568849999999999856e+00
-7.412779999999999925e-01 3.433119999999999727e+00
-7.563079999999999803e-01 3.297039999999999971e+00
-7.627070000000000238e-01 3.157869999999999955e+00
-7.603300000000000614e-01 3.018469999999999764e+00
-7.498859999999999415e-01 2.879789999999999850e+00
-7.325300000000000145e-01 2.742230000000000167e+00
-7.077530000000000765e-01 2.605010000000000048e+00
-6.758079999999999643e-01 2.468380000000000241e+00
-6.369900000000000562e-01 2.334300000000000264e+00
-5.933880000000000265e-01 2.202539999999999942e+00
-5.458060000000000134e-01 2.072799999999999976e+00
-4.949220000000000286e-01 1.946539999999999937e+00
-4.377019999999999800e-01 1.820810000000000040e+00
-3.758179999999999854e-01 1.700749999999999984e+00
-3.088330000000000242e-01 1.581849999999999978e+00
-2.422990000000000144e-01 1.459200000000000053e+00
-1.738820000000000088e-01 1.335359999999999880e+00
-1.023980000000000029e-01 1.215510000000000090e+00
-2.068139999999999909e-02 1.100319999999999965e+00
6.956070000000000308e-02 9.917730000000000157e-01
1.648660000000000125e-01 8.911670000000000424e-01
2.638739999999999974e-01 7.938529999999999198e-01
3.680799999999999628e-01 7.014709999999999557e-01
4.765710000000000224e-01 6.160670000000000313e-01
5.900729999999999587e-01 5.367889999999999606e-01
7.111589999999999856e-01 4.620400000000000063e-01
8.331300000000000372e-01 3.957499999999999907e-01
9.586520000000000596e-01 3.356029999999999847e-01
1.088440000000000074e+00 2.820400000000000129e-01
1.150249999999999995e+00 2.440060000000000007e-01
1.289660000000000029e+00 1.891800000000000148e-01
1.406650000000000178e+00 1.334449999999999803e-01
1.534410000000000052e+00 6.956669999999999521e-02
1.665669999999999984e+00 7.608240000000000489e-03
1.803970000000000073e+00 -3.740460000000000312e-02
1.948280000000000012e+00 -5.741700000000000276e-02
2.089650000000000230e+00 -5.884160000000000085e-02
2.227800000000000225e+00 -5.475979999999999737e-02
2.369419999999999860e+00 -5.220029999999999809e-02
2.509059999999999846e+00 -5.324170000000000291e-02
2.647869999999999724e+00 -5.274999999999999828e-02
2.788310000000000066e+00 -4.824669999999999653e-02
2.928329999999999878e+00 -3.811919999999999892e-02
3.066689999999999916e+00 -2.598510000000000056e-02
3.204270000000000174e+00 -1.534379999999999945e-02
3.324640000000000040e+00 -5.670009999999999634e-02
3.470570000000000377e+00 -4.683550000000000213e-02
3.608289999999999775e+00 -4.829970000000000097e-02
3.748250000000000082e+00 -5.317179999999999823e-02
3.886400000000000077e+00 -5.845460000000000239e-02
4.023200000000000109e+00 -6.268289999999999973e-02
4.161050000000000360e+00 -6.508849999999999358e-02
4.299249999999999794e+00 -6.555280000000000828e-02
4.436939999999999884e+00 -6.423569999999999280e-02
4.560579999999999856e+00 -7.322270000000000167e-02
4.720609999999999751e+00 -6.994020000000000792e-02
4.858699999999999797e+00 -6.506649999999999934e-02
4.996789999999999843e+00 -5.821710000000000079e-02
5.135959999999999859e+00 -4.944010000000000071e-02
5.275240000000000151e+00 -4.077250000000000318e-02
5.415439999999999365e+00 -3.729949999999999932e-02
5.557690000000000019e+00 -3.888620000000000271e-02
5.699659999999999727e+00 -4.157970000000000416e-02
5.829830000000000290e+00 -1.608279999999999779e-02
5.980210000000000470e+00 -1.216970000000000031e-02
6.120979999999999421e+00 -1.069110000000000026e-02
6.261750000000000149e+00 -8.791030000000000025e-03
6.404600000000000293e+00 -6.732840000000000352e-03
6.545760000000000467e+00 -4.092069999999999735e-03
6.684189999999999188e+00 -1.186779999999999910e-03
6.823399999999999466e+00 2.406090000000000052e-03
6.968479999999999563e+00 -1.471550000000000115e-02
7.116779999999999440e+00 -1.177689999999999987e-02
7.257449999999999513e+00 -9.958719999999999031e-03
7.398569999999999425e+00 -7.854250000000000120e-03
7.539419999999999789e+00 -5.559820000000000040e-03
7.679939999999999323e+00 -4.620899999999999834e-03
7.820819999999999439e+00 -6.661809999999999780e-03
7.960779999999999745e+00 -1.001019999999999861e-02
8.100690000000000168e+00 -1.358249999999999909e-02
8.248229999999999507e+00 -1.828650000000000067e-02
8.391180000000000305e+00 -2.169249999999999998e-02
8.530269999999999797e+00 -2.590550000000000144e-02
8.668850000000000833e+00 -3.041890000000000219e-02
8.806459999999999511e+00 -3.504000000000000170e-02
8.945729999999999293e+00 -3.985999999999999960e-02
9.087740000000000151e+00 -4.504969999999999808e-02
9.230709999999998416e+00 -5.362749999999999462e-02
9.364309999999999690e+00 -5.351109999999999894e-02
9.515370000000000772e+00 -6.457980000000000664e-02
9.660069999999999268e+00 -7.795010000000000827e-02
9.805699999999999861e+00 -9.230029999999998791e-02
9.951370000000000715e+00 -1.070870000000000016e-01
1.009759999999999991e+01 -1.193390000000000006e-01
1.024489999999999945e+01 -1.298860000000000015e-01
1.039240000000000030e+01 -1.386740000000000195e-01
1.053560000000000052e+01 -1.494399999999999895e-01
1.067420000000000080e+01 -1.420229999999999826e-01
1.081949999999999967e+01 -1.168899999999999939e-01
1.095599999999999952e+01 -7.063700000000000534e-02
1.108600000000000030e+01 -9.698609999999999870e-03
1.120929999999999893e+01 6.294919999999999682e-02
1.132699999999999996e+01 1.491470000000000018e-01
1.143579999999999863e+01 2.422819999999999974e-01
1.153679999999999950e+01 3.443340000000000289e-01
1.163000000000000078e+01 4.539449999999999874e-01
1.171289999999999942e+01 5.711269999999999403e-01
1.178460000000000107e+01 6.953219999999999956e-01
1.184620000000000140e+01 8.220019999999998994e-01
1.190029999999999966e+01 9.531640000000000112e-01
1.194570000000000043e+01 1.088180000000000147e+00
1.198139999999999894e+01 1.226329999999999920e+00
1.200420000000000087e+01 1.370039999999999925e+00
1.201260000000000083e+01 1.514979999999999993e+00
1.200829999999999842e+01 1.660119999999999818e+00
1.199339999999999939e+01 1.802410000000000068e+00
1.196879999999999988e+01 1.943690000000000140e+00
1.193449999999999989e+01 2.083010000000000250e+00
1.189179999999999993e+01 2.217039999999999900e+00
1.183990000000000009e+01 2.348850000000000104e+00
1.178170000000000073e+01 2.476010000000000044e+00
1.172719999999999985e+01 2.599949999999999761e+00
1.168609999999999971e+01 2.726999999999999869e+00
1.165439999999999898e+01 2.859909999999999730e+00
1.162389999999999901e+01 2.997880000000000322e+00
1.158380000000000010e+01 3.135199999999999765e+00
1.153370000000000140e+01 3.268460000000000143e+00
1.147150000000000070e+01 3.398670000000000080e+00
1.139839999999999876e+01 3.522989999999999622e+00
1.131379999999999875e+01 3.641680000000000028e+00
1.122289999999999921e+01 3.752850000000000019e+00
1.112589999999999968e+01 3.858280000000000154e+00
1.102399999999999913e+01 3.957510000000000083e+00
1.091840000000000011e+01 4.049940000000000317e+00
1.080719999999999992e+01 4.138259999999999827e+00
1.069329999999999892e+01 4.222550000000000026e+00
1.057629999999999981e+01 4.302410000000000068e+00
1.045700000000000074e+01 4.376660000000000217e+00
1.033600000000000030e+01 4.444880000000000386e+00
1.021209999999999951e+01 4.507470000000000532e+00
1.008620000000000161e+01 4.565500000000000114e+00
9.957819999999999894e+00 4.620460000000000456e+00
9.827650000000000219e+00 4.670289999999999608e+00
9.804080000000000794e+00 4.688140000000000640e+00
9.656570000000000320e+00 4.732159999999999478e+00
9.521870000000001610e+00 4.765050000000000452e+00
9.385279999999999845e+00 4.792920000000000513e+00
9.248469999999999303e+00 4.816510000000000069e+00
9.111780000000001323e+00 4.837600000000000122e+00
8.972290000000000987e+00 4.856310000000000571e+00
8.834139999999999660e+00 4.870319999999999538e+00
8.695120000000001070e+00 4.879369999999999763e+00
8.555639999999998579e+00 4.883300000000000196e+00
8.433239999999999625e+00 4.906600000000000072e+00
8.294940000000000424e+00 4.900450000000000195e+00
8.154540000000000788e+00 4.889510000000000467e+00
8.013099999999999667e+00 4.875689999999999635e+00
7.873960000000000292e+00 4.862029999999999852e+00
7.736740000000000173e+00 4.856949999999999434e+00
7.599899999999999878e+00 4.864419999999999966e+00
7.449160000000000004e+00 4.853200000000000180e+00
7.298329999999999984e+00 4.869140000000000690e+00
7.174600000000000755e+00 4.881590000000000096e+00
7.039560000000000706e+00 4.891090000000000160e+00
6.901830000000000354e+00 4.891790000000000305e+00
6.760130000000000194e+00 4.881420000000000314e+00
6.619930000000000092e+00 4.859529999999999461e+00
6.482990000000000030e+00 4.830649999999999444e+00
6.346350000000000158e+00 4.798149999999999693e+00
6.217159999999999798e+00 4.788219999999999921e+00
6.070689999999999920e+00 4.760989999999999611e+00
5.916369999999999685e+00 4.741590000000000416e+00
5.775850000000000151e+00 4.727909999999999613e+00
5.636109999999999509e+00 4.713880000000000514e+00
5.496359999999999246e+00 4.701350000000000584e+00
5.356770000000000032e+00 4.694280000000000008e+00
5.215959999999999930e+00 4.694340000000000401e+00
5.077399999999999913e+00 4.700350000000000250e+00
4.942489999999999384e+00 4.701389999999999958e+00
4.805089999999999861e+00 4.709640000000000271e+00
4.671339999999999826e+00 4.719560000000000421e+00
4.534340000000000259e+00 4.731289999999999552e+00
4.396279999999999966e+00 4.743970000000000020e+00
4.257950000000000124e+00 4.757249999999999979e+00
4.117520000000000735e+00 4.771119999999999806e+00
3.974619999999999820e+00 4.785759999999999792e+00
3.830630000000000202e+00 4.799970000000000070e+00
3.683510000000000062e+00 4.815010000000000012e+00
3.549619999999999997e+00 4.816209999999999880e+00
3.407000000000000028e+00 4.809649999999999537e+00
3.269190000000000040e+00 4.798399999999999999e+00
3.132260000000000044e+00 4.785750000000000171e+00
2.993929999999999758e+00 4.772499999999999964e+00
2.853629999999999889e+00 4.760270000000000223e+00
2.710789999999999811e+00 4.754089999999999705e+00
2.540429999999999744e+00 4.755819999999999936e+00
2.402820000000000178e+00 4.756739999999999746e+00
2.258110000000000284e+00 4.758949999999999569e+00
2.111949999999999772e+00 4.761029999999999873e+00
1.964720000000000022e+00 4.760640000000000427e+00
1.818380000000000107e+00 4.757020000000000692e+00
1.672069999999999945e+00 4.752119999999999678e+00
1.525630000000000042e+00 4.746319999999999872e+00
1.372989999999999933e+00 4.738520000000000287e+00
1.231890000000000152e+00 4.731069999999999887e+00
1.086579999999999879e+00 4.716669999999999696e+00
9.460929999999999618e-01 4.684499999999999886e+00
8.175189999999999957e-01 4.629100000000000215e+00
7.002809999999999313e-01 4.557109999999999772e+00
5.863529999999999021e-01 4.473340000000000316e+00
4.751739999999999853e-01 4.380340000000000344e+00
3.703179999999999805e-01 4.283150000000000013e+00
2.709110000000000129e-01 4.180850000000000399e+00
1.757750000000000146e-01 4.073059999999999903e+00
8.700449999999999851e-02 3.961500000000000021e+00
3.830919999999999812e-03 3.844679999999999875e+00
-7.372789999999999899e-02 3.723300000000000054e+00
-1.438740000000000019e-01 3.601199999999999957e+00
-2.049019999999999730e-01 3.477469999999999839e+00
-2.596299999999999719e-01 3.352500000000000036e+00
-3.101389999999999980e-01 3.223329999999999806e+00
-3.553899999999999837e-01 3.090590000000000170e+00
-3.942950000000000066e-01 2.958050000000000068e+00
-4.273319999999999896e-01 2.822320000000000384e+00
-4.510099999999999665e-01 2.685000000000000053e+00
-4.614669999999999606e-01 2.545059999999999878e+00
-4.600559999999999650e-01 2.403129999999999988e+00
-4.506139999999999590e-01 2.263449999999999740e+00
-4.360990000000000144e-01 2.127099999999999991e+00
-4.171730000000000160e-01 1.990869999999999918e+00
-3.921540000000000026e-01 1.854369999999999852e+00
-3.622660000000000324e-01 1.721809999999999841e+00
-3.291990000000000194e-01 1.587809999999999944e+00
-3.005550000000000166e-01 1.451089999999999991e+00
-2.738840000000000163e-01 1.311460000000000070e+00
-2.470950000000000091e-01 1.172650000000000192e+00
-2.211839999999999917e-01 1.034420000000000117e+00
-1.711519999999999986e-01 8.999020000000000907e-01
-9.582009999999999139e-02 7.833660000000000068e-01
-3.118799999999999698e-03 6.823730000000000073e-01
9.766079999999999206e-02 5.836729999999999974e-01
1.944739999999999802e-01 4.861829999999999763e-01
2.928310000000000080e-01 3.906340000000000368e-01
3.975620000000000265e-01 2.976759999999999962e-01
5.039940000000000531e-01 2.119079999999999853e-01
6.158730000000000038e-01 1.300280000000000047e-01
7.330900000000000194e-01 5.383179999999999910e-02
8.550240000000000062e-01 -1.610310000000000213e-02
9.820240000000000080e-01 -7.980690000000000006e-02
1.111109999999999820e+00 -1.351130000000000109e-01
1.243079999999999963e+00 -1.833049999999999957e-01
1.378539999999999877e+00 -2.245890000000000108e-01
1.516699999999999937e+00 -2.583249999999999713e-01
1.657939999999999969e+00 -2.839010000000000145e-01
1.802429999999999977e+00 -3.015930000000000000e-01
1.950589999999999824e+00 -3.103969999999999785e-01
2.092919999999999892e+00 -3.108759999999999857e-01
2.231860000000000177e+00 -3.038260000000000405e-01
2.372340000000000337e+00 -2.912660000000000249e-01
2.511050000000000004e+00 -2.739889999999999826e-01
2.648649999999999949e+00 -2.511099999999999999e-01
2.786340000000000039e+00 -2.219180000000000041e-01
2.922690000000000232e+00 -1.855809999999999960e-01
3.056380000000000319e+00 -1.458789999999999809e-01
3.187440000000000051e+00 -1.055590000000000001e-01
3.318039999999999878e+00 -6.155519999999999742e-02
3.419560000000000155e+00 -3.400699999999999557e-02
3.556070000000000064e+00 1.007659999999999979e-02
3.692180000000000017e+00 3.191220000000000168e-02
3.830099999999999838e+00 3.871890000000000054e-02
3.965969999999999995e+00 3.969430000000000180e-02
4.103290000000000326e+00 4.044249999999999928e-02
4.242560000000000109e+00 4.151639999999999497e-02
4.379430000000000156e+00 4.259870000000000323e-02
4.517090000000000494e+00 4.393020000000000258e-02
4.641310000000000713e+00 7.258199999999999374e-02
4.781830000000000247e+00 7.530230000000000257e-02
4.921590000000000131e+00 7.860129999999999895e-02
5.062170000000000059e+00 7.730560000000000209e-02
5.202720000000000233e+00 7.148849999999999649e-02
5.342399999999999594e+00 6.376959999999999573e-02
5.483569999999999389e+00 5.521320000000000394e-02
5.626020000000000465e+00 4.584420000000000162e-02
5.774090000000000167e+00 3.015050000000000022e-02
5.921909999999999563e+00 2.363200000000000023e-02
6.062699999999999534e+00 1.678040000000000087e-02
6.203129999999999811e+00 1.255000000000000039e-02
6.345010000000000261e+00 1.196290000000000027e-02
6.487350000000000172e+00 1.507510000000000100e-02
6.626990000000000158e+00 1.989270000000000274e-02
6.765850000000000364e+00 2.558950000000000113e-02
6.906970000000000276e+00 3.199679999999999885e-02
7.033560000000000478e+00 1.069079999999999857e-02
7.192399999999999238e+00 2.055470000000000214e-02
7.333090000000000330e+00 2.578750000000000139e-02
7.474459999999999660e+00 3.117289999999999991e-02
7.615199999999999747e+00 3.236010000000000275e-02
7.756009999999999849e+00 2.692349999999999952e-02
7.897009999999999863e+00 1.887460000000000179e-02
8.036989999999999412e+00 9.850239999999999690e-03
8.181760000000000588e+00 8.246250000000000108e-03
8.328089999999999549e+00 6.402630000000000734e-04
8.467340000000000089e+00 -6.403670000000000195e-03
8.606329999999999814e+00 -1.349019999999999907e-02
8.744879999999998432e+00 -2.077139999999999889e-02
8.882580000000000808e+00 -2.822309999999999749e-02
9.022819999999999396e+00 -3.594270000000000104e-02
9.165059999999998652e+00 -4.367209999999999842e-02
9.309169999999999945e+00 -5.167069999999999996e-02
9.431479999999998753e+00 -4.469830000000000331e-02
9.595990000000000464e+00 -5.375219999999999998e-02
9.741550000000000153e+00 -6.075500000000000345e-02
9.888339999999999463e+00 -6.804730000000000500e-02
1.003439999999999976e+01 -7.557450000000000279e-02
1.018129999999999846e+01 -8.340439999999998966e-02
1.032859999999999978e+01 -9.155190000000000550e-02
1.047520000000000095e+01 -9.814430000000000376e-02
1.060299999999999976e+01 -9.100510000000000543e-02
1.076750000000000007e+01 -8.544240000000000168e-02
1.091260000000000119e+01 -7.052800000000000735e-02
1.105599999999999916e+01 -5.059819999999999596e-02
1.119819999999999993e+01 -2.695649999999999782e-02
1.134299999999999997e+01 -4.251170000000000296e-03
1.148349999999999937e+01 1.399399999999999950e-02
1.159689999999999976e+01 2.681340000000000112e-02
1.166070000000000029e+01 3.375010000000000510e-02

